Concept Drift Detection with Variable Interaction Networks

The current development of today's production industry towards seamless sensor-based monitoring is paving the way for concepts such as Predictive Maintenance. By this means, the condition of plants and products in future production lines will be continuously analyzed with the objective to predict any kind of breakdown and trigger preventing actions proactively. Such ambitious predictions are commonly performed with support of machine learning algorithms. In this work, we utilize these algorithms to model complex systems, such as production plants, by focusing on their variable interactions. The core of this contribution is a sliding window based algorithm, designed to detect changes of the identified interactions, which might indicate beginning malfunctions in the context of a monitored production plant. Besides a detailed description of the algorithm, we present results from experiments with a synthetic dynamical system, simulating stable and drifting system behavior.

==> Full Paper/py/barchart1.csv <==
Algorithm;SW_Size;Spearman;NDCG;Spearman_acyclic;NDCG_acyclic
LR;50;0.833434963;0.726840777;0.702273032;0.788172864
RF;50;0.563643784;0.360085001;0.314908983;0.371265109
SR;50;0.820535995;0.806287201;0.844851302;0.797987608
LR;100;0.79574833;0.822542825;0.663655362;0.76985703
RF;100;0.778117806;0.638593647;0.232415037;0.399700603
SR;100;0.90758446;0.930443747;0.910680699;0.921823709
LR;200;0.626924262;0.721666043;0.679066824;0.731417024
RF;200;0.809991584;0.930741926;0.371735219;0.264306734
SR;200;0.891900406;0.906024055;0.890452433;0.907157122


==> Full Paper/py/colors.txt <==

rot #ee6666	rgb(238, 102, 102)
blau #3388BB	rgb(51, 136, 187)
grün #88BB44	rgb(136, 187, 68)
gelb #EECC55	rgb(238, 204, 85)
violett #9988DD rgb(153, 136, 221)
rosa #FFBBBB	rgb(255, 187, 187)

==> Full Paper/py/plot1.csv <==
Idx;t;u1;u2;h2;y1;y2;y3;y1_d;y2_d;y3_d;h
1;0.2;0.940453698;0.959470077;1;1.989538547;1.992795967;0.000283708;-0.005687895;-0.003878702;0.000212964;0
2;0.3;0.930156519;0.953477397;1;1.983197028;1.988513702;0.000666374;-0.006341519;-0.004282265;0.000382666;0
3;0.4;0.920676948;0.947721381;1;1.976326969;1.98385343;0.001216535;-0.006870059;-0.004660271;0.000550161;0
4;0.5;0.912527534;0.941971461;1;1.969088166;1.97881365;0.001924991;-0.007238804;-0.00503978;0.000708456;0
5;0.6;0.906206165;0.936002658;1;1.96168182;1.973378218;0.002765026;-0.007406346;-0.005435432;0.000840035;0
6;0.7;0.902128336;0.929725901;1;1.954333025;1.967527551;0.003690397;-0.007348794;-0.005850667;0.000925371;0
7;0.8;0.900414427;0.923563911;1;1.947261757;1.961285724;0.004638326;-0.007071269;-0.006241827;0.00094793;0
8;0.9;0.901127191;0.918053062;1;1.940676375;1.954730234;0.005536567;-0.006585382;-0.00655549;0.00089824;0
9;1;0.904348853;0.91371772;1;1.934771525;1.947990802;0.006310363;-0.00590485;-0.006739432;0.000773796;0
10;1.1;0.910183222;0.911075486;1;1.929905695;1.941238106;0.006887933;-0.00486583;-0.006752695;0.00057757;0
11;1.2;0.918690046;0.910615447;1;1.926088514;1.934692224;0.007176885;-0.003817181;-0.006545882;0.000288952;0
12;1.3;0.929753459;0.912752296;1;1.923529169;1.928675021;0.007148502;-0.002559345;-0.006017203;-2.84E-05;0
13;1.4;0.943234652;0.917909018;1;1.92261849;1.923581792;0.006756829;-0.000910679;-0.005093229;-0.000391674;0
14;1.5;0.959001727;0.926545248;1;1.923150876;1.919607613;0.005985139;0.000532386;-0.003974179;-0.00077169;0
15;1.6;0.97692298;0.939168973;1;1.925216655;1.917095399;0.004853904;0.002065779;-0.002512214;-0.001131235;0
16;1.7;0.996479564;0.955697095;1;1.929051362;1.916534116;0.003402751;0.003834707;-0.000561283;-0.001451153;0
17;1.8;1.01627284;0.97463557;1;1.934655623;1.918204968;0.001692487;0.005604261;0.001670852;-0.001710265;0
18;1.9;1.034681026;0.994197727;1;1.941390496;1.921659004;-0.000197439;0.006734873;0.003454036;-0.001889926;0
19;2;1.049970956;1.012452944;1;1.949152088;1.92702034;-0.00217921;0.007761592;0.005361336;-0.001981772;0
20;2.1;1.060348342;1.027344219;1;1.957273851;1.933682298;-0.004153812;0.008121763;0.006661957;-0.001974602;0
21;2.2;1.064897023;1.037425899;1;1.965192057;1.941111608;-0.006031792;0.007918206;0.00742931;-0.00187798;0
22;2.3;1.064198935;1.042391384;1;1.972476818;1.948797627;-0.007732626;0.007284762;0.007686019;-0.001700834;0
23;2.4;1.059046584;1.042107293;1;1.978753848;1.956217404;-0.009198607;0.00627703;0.007419777;-0.001465982;0
24;2.5;1.050280315;1.036518897;1;1.983663759;1.962797471;-0.010389146;0.00490991;0.006580067;-0.001190539;0
25;2.6;1.038769738;1.025676358;1;1.987065346;1.968041702;-0.011296931;0.003401587;0.005244232;-0.000907785;0
26;2.7;1.025783157;1.01048763;1;1.989025438;1.971692584;-0.011950072;0.001960093;0.003650882;-0.000653141;0
27;2.8;1.013029778;0.992807793;1;1.989653899;1.973578584;-0.012401531;0.00062846;0.001885999;-0.000451459;0
28;2.9;1.002166989;0.97445879;1;1.989133452;1.973549074;-0.012723219;-0.000520447;-2.95E-05;-0.000321688;0
29;3;0.994786929;0.957142286;1;1.987888063;1.971880688;-0.013016097;-0.001245389;-0.001668385;-0.000292878;0
30;3.1;0.992397346;0.94240473;1;1.986457551;1.968957707;-0.013372133;-0.001430512;-0.002922982;-0.000356036;0
31;3.2;0.995288841;0.930957261;1;1.985337788;1.965165817;-0.013878558;-0.001119763;-0.003791889;-0.000506425;0
32;3.3;1.002658413;0.92281126;1;1.984968229;1.960721627;-0.014667197;-0.000369559;-0.004444191;-0.000788639;0
33;3.4;1.013701934;0.917982065;1;1.985659984;1.956106841;-0.015835614;0.000691756;-0.004614786;-0.001168418;0
34;3.5;1.027623513;0.916517984;1;1.987659602;1.951748413;-0.017447132;0.001999618;-0.004358428;-0.001611518;0
35;3.6;1.043573746;0.918461481;1;1.990813064;1.947972559;-0.019544599;0.003153461;-0.003775854;-0.002097467;0
36;3.7;1.060206211;0.923346063;1;1.995090055;1.945057835;-0.022114968;0.004276991;-0.002914724;-0.00257037;0
37;3.8;1.075765256;0.93033907;1;2.000478535;1.94329663;-0.025121744;0.00538848;-0.001761205;-0.003006775;0
38;3.9;1.08838818;0.938592471;1;2.006493167;1.942709868;-0.028500044;0.006014633;-0.000586762;-0.0033783;0
39;4;1.096146032;0.947235069;1;2.012590188;1.943333321;-0.032131939;0.006097021;0.000623453;-0.003631895;0
40;4.1;1.097342623;0.955395083;1;2.018142456;1.945087725;-0.03585825;0.005552268;0.001754403;-0.003726311;0
41;4.2;1.092456573;0.962446985;1;2.022492111;1.947831258;-0.039495592;0.004349655;0.002743533;-0.003637342;0
42;4.3;1.083158645;0.967897187;1;2.025489688;1.951259252;-0.042831961;0.002997577;0.003427994;-0.00333637;0
43;4.4;1.071143829;0.971249605;1;2.02656004;1.955164943;-0.045705505;0.001070351;0.003905691;-0.002873544;0
44;4.5;1.058067121;0.97201355;1;2.026192954;1.959169089;-0.047945826;-0.000367085;0.004004146;-0.002240321;0
45;4.6;1.045373591;0.969837159;1;2.024522733;1.962956556;-0.049498958;-0.001670221;0.003787467;-0.001553132;0
46;4.7;1.03354324;0.965175418;1;2.021584515;1.966160652;-0.050351605;-0.002938219;0.003204096;-0.000852648;0
47;4.8;1.022683737;0.958802615;1;2.01762248;1.968574475;-0.050524924;-0.003962035;0.002413823;-0.000173318;0
48;4.9;1.012898682;0.951486496;1;2.012971002;1.97016791;-0.050079418;-0.004651478;0.001593435;0.000445506;0
49;5;1.004289686;0.943977073;1;2.00785876;1.970945581;-0.049098162;-0.005112242;0.000777672;0.000981255;0
50;5.1;0.996924096;0.936926915;1;2.002446207;1.970925833;-0.047673325;-0.005412552;-1.97E-05;0.001424837;0
51;5.2;0.990715229;0.930621109;1;1.996845476;1.970130226;-0.045898905;-0.005600731;-0.000795607;0.00177442;0
52;5.3;0.985537036;0.925237292;1;1.991137638;1.968600868;-0.043866305;-0.005707838;-0.001529358;0.0020326;0
53;5.4;0.981269121;0.920951011;1;1.985496677;1.966527283;-0.041659404;-0.005640961;-0.002073585;0.002206901;0
54;5.5;0.977795654;0.91793773;1;1.980047058;1.964079735;-0.039350675;-0.005449618;-0.002447548;0.002308729;0
55;5.6;0.975137737;0.916323596;1;1.97486923;1.961390686;-0.037000514;-0.005177829;-0.002689049;0.002350161;0
56;5.7;0.973771243;0.916064182;1;1.9700489;1.958588;-0.03466075;-0.004820329;-0.002802686;0.002339764;0
57;5.8;0.974269794;0.917083868;1;1.965856503;1.955884283;-0.032376219;-0.004192397;-0.002703717;0.002284531;0
58;5.9;0.977217048;0.919312273;1;1.962255897;1.953219365;-0.030195046;-0.003600606;-0.002664918;0.002181173;0
59;6;0.983218796;0.922683301;1;1.959643518;1.950814802;-0.02816665;-0.002612379;-0.002404563;0.002028397;0
60;6.1;0.992609944;0.927142482;1;1.958256286;1.948773242;-0.026355139;-0.001387232;-0.00204156;0.001811511;0
61;6.2;1.004980985;0.932658931;1;1.958234031;1.947173273;-0.024823931;-2.23E-05;-0.00159997;0.001531207;0
62;6.3;1.019804257;0.939207621;1;1.959705198;1.946118768;-0.023631402;0.001471167;-0.001054505;0.00119253;0
63;6.4;1.03653633;0.946765829;1;1.962916243;1.94579165;-0.022846065;0.003211045;-0.000327118;0.000785337;0
64;6.5;1.054605855;0.955310278;1;1.967923379;1.946325587;-0.022513064;0.005007136;0.000533938;0.000333001;0
65;6.6;1.073463723;0.964552132;1;1.974743954;1.947824729;-0.022680958;0.006820575;0.001499142;-0.000167894;0
66;6.7;1.092635565;0.973688363;1;1.983041124;1.950163546;-0.023371577;0.00829717;0.002338817;-0.000690618;0
67;6.8;1.111624948;0.981829892;1;1.992651604;1.953239507;-0.024592461;0.00961048;0.003075962;-0.001220884;0
68;6.9;1.129901162;0.988060402;1;2.003386319;1.956878249;-0.026347401;0.010734715;0.003638742;-0.001754941;0
69;7;1.146898759;0.991459597;1;2.015011136;1.96083303;-0.028639429;0.011624817;0.003954781;-0.002292027;0
70;7.1;1.161900396;0.991581508;1;2.027235324;1.964832714;-0.031471571;0.012224188;0.003999684;-0.002832142;0
71;7.2;1.173986277;0.988665764;1;2.03969633;1.96864336;-0.034839063;0.012461007;0.003810647;-0.003367492;0
72;7.3;1.182207225;0.983027809;1;2.05196234;1.972070524;-0.038719931;0.01226601;0.003427163;-0.003880869;0
73;7.4;1.185623585;0.975000629;1;2.063538987;1.974957903;-0.04306676;0.011576646;0.002887379;-0.004346829;0
74;7.5;1.183362605;0.964942586;1;2.073891132;1.977196709;-0.0478;0.010352145;0.002238807;-0.00473324;0
75;7.6;1.175267643;0.953623648;1;2.082315303;1.978560008;-0.052805952;0.008424171;0.001363298;-0.005005952;0
76;7.7;1.161944851;0.942221645;1;2.088619466;1.979320281;-0.057933656;0.006304163;0.000760273;-0.005127704;0
77;7.8;1.144084947;0.931882273;1;2.092133608;1.979464939;-0.063001451;0.003514142;0.000144659;-0.005067795;0
78;7.9;1.122404163;0.923702918;1;2.093128027;1.979384599;-0.067787387;0.000994419;-8.03E-05;-0.004785935;0
79;8;1.097658181;0.918702021;1;2.090886651;1.979267666;-0.0720802;-0.002241376;-0.000116933;-0.004292814;0
80;8.1;1.071162119;0.917088292;1;2.086002535;1.979404101;-0.075606451;-0.004884116;0.000136435;-0.003526251;0
81;8.2;1.044595483;0.918441229;1;2.078640695;1.97996187;-0.078172505;-0.00736184;0.000557769;-0.002566053;0
82;8.3;1.019497373;0.922350188;1;2.06861833;1.981184148;-0.079603497;-0.010022365;0.001222279;-0.001430992;0
83;8.4;0.997262038;0.928421223;1;2.057105774;1.982940759;-0.079701435;-0.011512555;0.001756611;-9.79E-05;0
84;8.5;0.979070085;0.936277061;1;2.04444346;1.985353868;-0.078444729;-0.012662315;0.002413109;0.001256707;0
85;8.6;0.964968816;0.945654062;1;2.031324249;1.988295091;-0.075813936;-0.01311921;0.002941223;0.002630793;0
86;8.7;0.95438557;0.956356999;1;2.01818669;1.991791007;-0.071890205;-0.013137559;0.003495916;0.003923731;0
87;8.8;0.946797798;0.968187263;1;2.005321336;1.99591132;-0.066729452;-0.012865354;0.004120313;0.005160753;0
88;8.9;0.94172718;0.980939;1;1.993136333;2.000610866;-0.06044941;-0.012185003;0.004699546;0.006280042;0
89;9;0.938794205;0.994394897;1;1.981942564;2.005760098;-0.053183003;-0.011193769;0.005149232;0.007266408;0
90;9.1;0.938157582;1.008311733;1;1.972006558;2.011181196;-0.045096448;-0.009936006;0.005421098;0.008086554;0
91;9.2;0.940231877;1.022425705;1;1.963604564;2.016905118;-0.036376205;-0.008401994;0.005723922;0.008720243;0
92;9.3;0.945457976;1.036457849;1;1.956969202;2.022760243;-0.027218712;-0.006635362;0.005855125;0.009157493;0
93;9.4;0.954315247;1.050113925;1;1.95243798;2.028737356;-0.017841238;-0.004531222;0.005977113;0.009377475;0
94;9.5;0.967143857;1.063043215;1;1.950259573;2.034752775;-0.00846817;-0.002178407;0.006015419;0.009373067;0
95;9.6;0.983254996;1.074646338;1;1.950623383;2.040667632;0.00066525;0.00036381;0.005914858;0.00913342;0
96;9.7;1.001563071;1.084222312;1;1.953707641;2.046414019;0.009315488;0.003084258;0.005746387;0.008650239;0
97;9.8;1.020912543;1.091056435;1;1.959518665;2.051760564;0.017249679;0.005811024;0.005346545;0.00793419;0
98;9.9;1.040058841;1.094435448;1;1.967588588;2.056412045;0.024236507;0.008069923;0.004651481;0.006986828;0
99;10;1.057867505;1.093963174;1;1.977532468;2.060154435;0.030092085;0.00994388;0.003742389;0.005855578;0
100;10.1;1.073966451;1.090469375;1;1.989124932;2.062830068;0.034671708;0.011592463;0.002675634;0.004579623;0
101;10.2;1.088185874;1.085100601;1;2.001827688;2.064509077;0.037853376;0.012702756;0.001679009;0.003181668;0
102;10.3;1.100361138;1.078996006;1;2.015340465;2.065260697;0.039607433;0.013512777;0.000751619;0.001754057;0
103;10.4;1.110335074;1.0732734;1;2.029245388;2.065334749;0.039915249;0.013904924;7.41E-05;0.000307817;0
104;10.5;1.117973234;1.068583115;1;2.043169047;2.064985761;0.038858376;0.013923658;-0.000348989;-0.001056873;0
105;10.6;1.123191814;1.064261149;1;2.056781878;2.06437209;0.036541097;0.013612832;-0.000613671;-0.00231728;0
106;10.7;1.12592893;1.059417454;1;2.069700525;2.063611637;0.033114558;0.012918647;-0.000760453;-0.003426539;0
107;10.8;1.126138746;1.053178798;1;2.081625457;2.062668875;0.028749803;0.011924931;-0.000942762;-0.004364755;0
108;10.9;1.123793344;1.044700226;1;2.092227841;2.061307535;0.023621848;0.010602384;-0.00136134;-0.005127955;0
109;11;1.119084185;1.033850311;1;2.101372217;2.059589026;0.017892066;0.009144377;-0.001718509;-0.005729782;0
110;11.1;1.112653494;1.021974386;1;2.108868866;2.057407494;0.011734544;0.007496649;-0.002181531;-0.006157522;0
111;11.2;1.105196937;1.010555706;1;2.114502979;2.054628051;0.005301714;0.005634113;-0.002779443;-0.00643283;0
112;11.3;1.097396706;1.001013492;1;2.118548117;2.051796598;-0.001246613;0.004045138;-0.002831454;-0.006548327;0
113;11.4;1.089913477;0.994711695;1;2.120996356;2.049164464;-0.007740847;0.002448238;-0.002632134;-0.006494234;0
114;11.5;1.08312231;0.992470376;1;2.122150736;2.047103831;-0.014008849;0.00115438;-0.002060633;-0.006268002;0
115;11.6;1.076953303;0.994271783;1;2.122026854;2.045939384;-0.019882399;-0.000123882;-0.001164447;-0.00587355;0
116;11.7;1.071298828;1.000066343;1;2.120798948;2.045954317;-0.025181438;-0.001227906;1.49E-05;-0.005299038;0
117;11.8;1.066054154;1.009851566;1;2.11865819;2.04737842;-0.029743582;-0.002140758;0.001424103;-0.004562145;0
118;11.9;1.061114662;1.023652031;1;2.115753225;2.050437853;-0.03341554;-0.002904966;0.003059434;-0.003671957;0
119;12;1.056295775;1.04087479;1;2.112185716;2.055424234;-0.036043929;-0.003567509;0.00498638;-0.00262839;0
120;12.1;1.051314967;1.060081421;1;2.108062021;2.06239917;-0.037487597;-0.004123695;0.006974937;-0.001443667;0
121;12.2;1.045888823;1.079683667;1;2.103572361;2.070871745;-0.037634365;-0.00448966;0.008472574;-0.000146769;0
122;12.3;1.039740256;1.097974854;1;2.098701254;2.080743511;-0.036456082;-0.004871107;0.009871766;0.001178283;0
123;12.4;1.032620336;1.113171149;1;2.093517542;2.091449306;-0.033924393;-0.005183712;0.010705796;0.002531689;0
124;12.5;1.02470643;1.124120744;1;2.08814446;2.102307606;-0.030099531;-0.005373082;0.0108583;0.003824862;0
125;12.6;1.016562967;1.130343096;1;2.082704588;2.112746815;-0.025106718;-0.005439872;0.010439209;0.004992813;0
126;12.7;1.008752676;1.131432816;1;2.077228634;2.122143834;-0.019126327;-0.005475954;0.009397019;0.005980391;0
127;12.8;1.00182131;1.127050235;1;2.072036733;2.13001388;-0.012382221;-0.005191901;0.007870047;0.006744105;0
128;12.9;0.996250667;1.117035996;1;2.067251579;2.135783628;-0.005155874;-0.004785154;0.005769748;0.007226347;0
129;13;0.991842537;1.102634987;1;2.063002684;2.139170217;0.002244365;-0.004248895;0.003386589;0.007400239;0
130;13.1;0.987926313;1.086023442;1;2.059283135;2.139998743;0.009517623;-0.003719549;0.000828525;0.007273258;0
131;13.2;0.983833217;1.069300186;1;2.056013153;2.138433346;0.016391535;-0.003269983;-0.001565396;0.006873912;0
132;13.3;0.978905808;1.054443417;1;2.053027745;2.134872489;0.022659056;-0.002985407;-0.003560857;0.006267521;0
133;13.4;0.972588904;1.043194549;1;2.050146302;2.129900144;0.028197536;-0.002881443;-0.004972345;0.00553848;0
134;13.5;0.96514873;1.036032056;1;2.047222647;2.124049987;0.032967279;-0.002923655;-0.005850157;0.004769743;0
135;13.6;0.957278553;1.032809114;1;2.044133063;2.117779184;0.036990821;-0.003089584;-0.006270803;0.004023542;0
136;13.7;0.949655529;1.033418811;1;2.040738023;2.111593623;0.040339448;-0.00339504;-0.006185561;0.003348627;0
137;13.8;0.94293573;1.037797318;1;2.037196756;2.10583399;0.043135374;-0.003541267;-0.005759633;0.002795926;0
138;13.9;0.937679596;1.045785236;1;2.033482103;2.101205927;0.04550639;-0.003714653;-0.004628063;0.002371016;0
139;14;0.93392625;1.05635255;1;2.029917012;2.097375168;0.04760436;-0.003565091;-0.003830759;0.00209797;0
140;14.1;0.931514203;1.068081909;1;2.026510985;2.09455546;0.049525749;-0.003406026;-0.002819708;0.001921389;0
141;14.2;0.930289103;1.079498378;1;2.023341946;2.092990374;0.051352441;-0.003169039;-0.001565085;0.001826692;0
142;14.3;0.930102287;1.089064632;1;2.020488731;2.092079889;0.05318985;-0.002853215;-0.000910485;0.001837409;0
143;14.4;0.930858521;1.095535585;1;2.018014223;2.091592648;0.055039515;-0.002474507;-0.000487241;0.001849665;0
144;14.5;0.932701297;1.099277767;1;2.015984924;2.091254718;0.056887446;-0.002029299;-0.00033793;0.001847932;0
145;14.6;0.935849083;1.101168172;1;2.01471462;2.091053598;0.058696114;-0.001270304;-0.00020112;0.001808668;0
146;14.7;0.940528154;1.102103205;1;2.014007242;2.090761548;0.060398572;-0.000707379;-0.00029205;0.001702458;0
147;14.8;0.946975899;1.102987117;1;2.014044417;2.090400832;0.061940637;3.72E-05;-0.000360716;0.001542065;0
148;14.9;0.955326226;1.104461795;1;2.015110328;2.090072987;0.063250402;0.001065911;-0.000327845;0.001309766;0
149;15;0.965311286;1.106246944;1;2.017230916;2.089825162;0.064251797;0.002120588;-0.000247825;0.001001395;0
150;15.1;0.976568253;1.107859695;1;2.020532471;2.089670768;0.064886457;0.003301555;-0.000154394;0.00063466;0
151;15.2;0.988721505;1.108814502;1;2.024878348;2.089568956;0.065078448;0.004345878;-0.000101813;0.000191991;0
152;15.3;1.001378096;1.108625441;1;2.030126922;2.089461036;0.064779278;0.005248574;-0.00010792;-0.00029917;0
153;15.4;1.014067494;1.10701704;1;2.036383025;2.08922811;0.063956653;0.006256103;-0.000232926;-0.000822625;0
154;15.5;1.026146303;1.10424889;1;2.043348946;2.088867572;0.062539487;0.006965921;-0.000360538;-0.001417166;0
155;15.6;1.036918025;1.100665286;1;2.050952674;2.08828284;0.060537181;0.007603728;-0.000584732;-0.002002306;0
156;15.7;1.045662047;1.096608562;1;2.058690666;2.087628833;0.057915283;0.007737992;-0.000654007;-0.002621898;0
157;15.8;1.051649589;1.092415669;1;2.06627352;2.086932907;0.054756553;0.007582855;-0.000695926;-0.00315873;0
158;15.9;1.054688321;1.088256866;1;2.073564002;2.086009722;0.051113387;0.007290481;-0.000923184;-0.003643166;0
159;16;1.055624864;1.083992617;1;2.080191082;2.085227362;0.047065906;0.00662708;-0.00078236;-0.004047482;0
160;16.1;1.055439839;1.079451255;1;2.086070613;2.084513669;0.042740968;0.005879531;-0.000713693;-0.004324938;0
161;16.2;1.055119762;1.074464175;1;2.091209443;2.08365556;0.038233241;0.00513883;-0.000858109;-0.004507726;0
162;16.3;1.055636477;1.068867757;1;2.095703952;2.082737241;0.033608121;0.004494509;-0.000918319;-0.004625121;0
163;16.4;1.057238557;1.062569301;1;2.099674103;2.081733186;0.028926988;0.00397015;-0.001004055;-0.004681132;0
164;16.5;1.059132986;1.0555747;1;2.103179772;2.080528801;0.024232658;0.00350567;-0.001204386;-0.004694331;0
165;16.6;1.06044126;1.047898686;1;2.106181741;2.079093087;0.019549558;0.003001969;-0.001435714;-0.0046831;0
166;16.7;1.060281264;1.039557288;1;2.108497293;2.077175173;0.014905401;0.002315552;-0.001917914;-0.004644157;0
167;16.8;1.057803372;1.030576071;1;2.1100204;2.075066839;0.010324104;0.001523108;-0.002108334;-0.004581298;0
168;16.9;1.052919644;1.021203507;1;2.110495483;2.072533342;0.005863134;0.000475082;-0.002533497;-0.004460969;0
169;17;1.046363857;1.011920253;1;2.109862968;2.069648631;0.001576433;-0.000632515;-0.002884711;-0.004286702;0
170;17.1;1.038903327;1.00320195;1;2.108174651;2.066530754;-0.00247671;-0.001688317;-0.003117877;-0.004053143;0
171;17.2;1.031288405;0.99550828;1;2.10548627;2.063244451;-0.006239251;-0.002688381;-0.003286303;-0.00376254;0
172;17.3;1.024238909;0.989273326;1;2.101839289;2.059827867;-0.009660548;-0.003646982;-0.003416584;-0.003421297;0
173;17.4;1.018292666;0.984701919;1;2.097543978;2.056498816;-0.012696896;-0.004295311;-0.003329051;-0.003036349;0
174;17.5;1.013842818;0.981817851;1;2.092842707;2.053386481;-0.015322579;-0.004701271;-0.003112335;-0.002625682;0
175;17.6;1.01127675;0.980647317;1;2.087838929;2.050556459;-0.017517955;-0.005003778;-0.002830022;-0.002195377;0
176;17.7;1.010986855;0.98122515;1;2.08281765;2.048054873;-0.019278864;-0.005021279;-0.002501586;-0.001760909;0
177;17.8;1.013305349;0.983588238;1;2.078080754;2.046015287;-0.020622989;-0.004736896;-0.002039586;-0.001344124;0
178;17.9;1.017758412;0.987701679;1;2.073864326;2.044563622;-0.021578307;-0.004216429;-0.001451665;-0.000955319;0
179;18;1.023356481;0.993487626;1;2.070421154;2.04391383;-0.022178137;-0.003443172;-0.000649793;-0.00059983;0
180;18.1;1.0290867;1.000873941;1;2.067681746;2.044113418;-0.022449425;-0.002739408;0.000199588;-0.000271288;0
181;18.2;1.033914585;1.00979356;1;2.065519225;2.045168765;-0.022400703;-0.002162521;0.001055347;4.87E-05;0
182;18.3;1.036934041;1.020108272;1;2.063779959;2.047264598;-0.022023667;-0.001739266;0.002095833;0.000377036;0
183;18.4;1.03838354;1.031084705;1;2.062299848;2.050102233;-0.021286178;-0.001480111;0.002837635;0.000737489;0
184;18.5;1.039053308;1.041675958;1;2.061035097;2.053592227;-0.020193174;-0.001264751;0.003489994;0.001093004;0
185;18.6;1.039742395;1.050790835;1;2.060029902;2.057764145;-0.018728749;-0.001005194;0.004171918;0.001464425;0
186;18.7;1.041252558;1.057305207;1;2.05939353;2.06226357;-0.016909894;-0.000636372;0.004499425;0.001818855;0
187;18.8;1.044268697;1.060289939;1;2.059280669;2.06665096;-0.01480364;-0.000112861;0.00438739;0.002106255;0
188;18.9;1.048792702;1.060000205;1;2.059796441;2.070590656;-0.012521793;0.000515771;0.003939696;0.002281847;0
189;19;1.054587782;1.057129747;1;2.061017693;2.073871933;-0.010196032;0.001221253;0.003281277;0.002325761;0
190;19.1;1.061416543;1.052387909;1;2.063058416;2.076320513;-0.007965361;0.002040723;0.002448579;0.002230671;0
191;19.2;1.06903854;1.046484481;1;2.066055435;2.077797813;-0.006015502;0.002997019;0.0014773;0.001949859;0
192;19.3;1.077180854;1.040083343;1;2.069868016;2.078410642;-0.004474967;0.00381258;0.00061283;0.001540536;0
193;19.4;1.085450036;1.033686085;1;2.074483998;2.078200594;-0.003463341;0.004615983;-0.000210048;0.001011625;0
194;19.5;1.093411405;1.027744533;1;2.079984341;2.077170734;-0.003083946;0.005500343;-0.00102986;0.000379395;0
195;19.6;1.100617756;1.022700463;1;2.08557547;2.075938849;-0.003391474;0.005591129;-0.001231885;-0.000307528;0
196;19.7;1.106611601;1.018988408;1;2.091325116;2.074523684;-0.004329578;0.005749646;-0.001415165;-0.000938104;0
197;19.8;1.111051681;1.016853195;1;2.09720063;2.073038062;-0.005870614;0.005875514;-0.001485623;-0.001541035;0
198;19.9;1.113966684;1.015981179;1;2.102935975;2.07171119;-0.007957876;0.005735344;-0.001326871;-0.002087263;0
199;20;1.115461401;1.015960033;1;2.10827846;2.070648244;-0.010488212;0.005342485;-0.001062946;-0.002530335;0
200;20.1;1.115646992;1.016380452;1;2.113113227;2.069952985;-0.013345698;0.004834767;-0.000695259;-0.002857487;0
201;20.2;1.114638367;1.016834422;1;2.117331987;2.069630115;-0.016410483;0.00421876;-0.00032287;-0.003064785;0
202;20.3;1.112299459;1.017095612;1;2.12081784;2.069656506;-0.019561891;0.003485853;2.64E-05;-0.003151408;0
203;20.4;1.107935383;1.017343009;1;2.123422021;2.070011545;-0.022686644;0.002604181;0.000355039;-0.003124753;0
204;20.5;1.100795619;1.017810529;1;2.124520999;2.070725566;-0.025647604;0.001098979;0.00071402;-0.00296096;0
205;20.6;1.090167156;1.018732617;1;2.124293715;2.071771368;-0.028280154;-0.000227284;0.001045802;-0.00263255;0
206;20.7;1.07540654;1.020341928;1;2.122654152;2.073131913;-0.030443205;-0.001639563;0.001360545;-0.002163051;0
207;20.8;1.056751841;1.022645164;1;2.119035812;2.074841083;-0.032009221;-0.00361834;0.00170917;-0.001566016;0
208;20.9;1.035785464;1.025268161;1;2.11318046;2.076867259;-0.032799846;-0.005855352;0.002026177;-0.000790625;0
209;21;1.014123332;1.027797203;1;2.105688633;2.079045836;-0.032665193;-0.007491827;0.002178577;0.000134653;0
210;21.1;0.993261509;1.029814592;1;2.096665783;2.081242649;-0.031546738;-0.00902285;0.002196813;0.001118455;0
211;21.2;0.974561403;1.030908536;1;2.08628343;2.083276293;-0.029412606;-0.010382353;0.002033644;0.002134132;0
212;21.3;0.958738399;1.030983119;1;2.075318045;2.084960897;-0.026276099;-0.010965385;0.001684604;0.003136507;0
213;21.4;0.945791261;1.030343604;1;2.064039531;2.086148496;-0.02225126;-0.011278514;0.001187599;0.004024838;0
214;21.5;0.935693485;1.029321971;1;2.052641377;2.086737975;-0.017440019;-0.011398153;0.000589479;0.004811242;0
215;21.6;0.928440169;1.028249666;1;2.041498274;2.086673224;-0.011991554;-0.011143103;-6.48E-05;0.005448465;0
216;21.7;0.924043873;1.027461672;1;2.031185195;2.086005498;-0.006071558;-0.010313079;-0.000667727;0.005919995;0
217;21.8;0.922426746;1.027394139;1;2.021828603;2.084769982;0.000128071;-0.009356592;-0.001235516;0.00619963;0
218;21.9;0.923426168;1.028582238;1;2.013597792;2.083080148;0.006434459;-0.008230812;-0.001689835;0.006306388;0
219;22;0.926897559;1.031571162;1;2.006822606;2.081249502;0.012685897;-0.006775186;-0.001830645;0.006251438;0
220;22.1;0.932714752;1.036920244;1;2.001490025;2.079375535;0.018739551;-0.005332581;-0.001873968;0.006053654;0
221;22.2;0.940748773;1.045124924;1;1.998013256;2.078067761;0.024482404;-0.003476769;-0.001307774;0.005742853;0
222;22.3;0.950636117;1.055472389;1;1.996149528;2.077211866;0.029828647;-0.001863728;-0.000855894;0.005346243;0
223;22.4;0.961827604;1.066319887;1;1.995865766;2.076843427;0.034708507;-0.000283762;-0.00036844;0.00487986;0
224;22.5;0.97374901;1.075939307;1;1.997186111;2.076942159;0.039060312;0.001320345;9.87E-05;0.004351804;0
225;22.6;0.985798778;1.082543469;1;2.000042068;2.077276071;0.042818559;0.002855958;0.000333912;0.003758247;0
226;22.7;0.997343471;1.084496498;1;2.004299914;2.077372458;0.045905832;0.004257845;9.64E-05;0.003087273;0
227;22.8;1.007702919;1.081853208;1;2.009438186;2.076977083;0.048230503;0.005138272;-0.000395375;0.002324671;0
228;22.9;1.01616306;1.075631995;1;2.015396791;2.075718641;0.049727174;0.005958605;-0.001258441;0.001496671;0
229;23;1.021995983;1.066880806;1;2.021733529;2.073467438;0.050324711;0.006336738;-0.002251203;0.000597536;0
230;23.1;1.024475682;1.056638743;1;2.027970435;2.070495663;0.050007428;0.006236906;-0.002971775;-0.000317283;0
231;23.2;1.023028106;1.045854701;1;2.033635292;2.066663297;0.048835915;0.005664857;-0.003832366;-0.001171513;0
232;23.3;1.017987931;1.035029085;1;2.038429434;2.062157415;0.04687443;0.004794142;-0.004505883;-0.001961485;0
233;23.4;1.010076619;1.024473949;1;2.042067487;2.057173202;0.04424825;0.003638053;-0.004984213;-0.00262618;0
234;23.5;1.000024346;1.014488233;1;2.044175038;2.05163838;0.041096567;0.002107551;-0.005534822;-0.003151683;0
235;23.6;0.988551582;1.005359541;1;2.044503276;2.045648621;0.037578791;0.000328238;-0.005989758;-0.003517776;0
236;23.7;0.976364647;0.997354954;1;2.043425835;2.039632108;0.033863528;-0.001077441;-0.006016513;-0.003715263;0
237;23.8;0.964177864;0.990681115;1;2.040908886;2.033660706;0.03010499;-0.002516949;-0.005971402;-0.003758538;0
238;23.9;0.952682697;0.985526745;1;2.036959409;2.027827018;0.0264449;-0.003949477;-0.005833688;-0.00366009;0
239;24;0.942538329;0.982082436;1;2.031890148;2.022295567;0.023028149;-0.005069261;-0.005531451;-0.003416751;0
240;24.1;0.934378832;0.980543976;1;2.025823146;2.017229325;0.019960761;-0.006067002;-0.005066242;-0.003067388;0
241;24.2;0.928619774;0.981036192;1;2.019426294;2.01271734;0.017331498;-0.006396852;-0.004511986;-0.002629264;0
242;24.3;0.924957086;0.983412105;1;2.012835488;2.008836541;0.015167005;-0.006590806;-0.003880799;-0.002164493;0
243;24.4;0.922946199;0.987471519;1;2.006096893;2.005838368;0.013513812;-0.006738595;-0.002998172;-0.001653193;0
244;24.5;0.922156767;0.993020144;1;1.999466847;2.003684295;0.012416467;-0.006630046;-0.002154073;-0.001097346;0
245;24.6;0.922166455;0.999866387;1;1.993081358;2.00232104;0.011880231;-0.006385489;-0.001363255;-0.000536235;0
246;24.7;0.922758963;1.007860312;1;1.987038628;2.001790455;0.011895257;-0.00604273;-0.000530586;1.50E-05;0
247;24.8;0.924249015;1.016960983;1;1.981497443;2.002287295;0.01245821;-0.005541185;0.00049684;0.000562953;0
248;24.9;0.927041064;1.027146741;1;1.97658565;2.00365513;0.01355698;-0.004911793;0.001367835;0.00109877;0
249;25;0.931548949;1.038397493;1;1.97249487;2.005915264;0.015153929;-0.00409078;0.002260134;0.00159695;0
250;25.1;0.938198435;1.050691561;1;1.969420226;2.009053518;0.017197854;-0.003074644;0.003138255;0.002043924;0
251;25.2;0.946939253;1.063668916;1;1.967537142;2.013035485;0.019622013;-0.001883083;0.003981967;0.002424159;0
252;25.3;0.956749539;1.076285878;1;1.966938172;2.017782237;0.022349178;-0.00059897;0.004746752;0.002727165;0
253;25.4;0.966456373;1.08737219;1;1.967623438;2.023123331;0.025291668;0.000685266;0.005341094;0.002942491;0
254;25.5;0.97483973;1.09571514;1;1.969414499;2.028756262;0.028359068;0.001791061;0.005632931;0.0030674;0
255;25.6;0.980658505;1.100098321;1;1.972048714;2.034212012;0.031452671;0.002634215;0.005455751;0.003093603;0
256;25.7;0.983536983;1.100118131;1;1.975031414;2.039058528;0.034472616;0.0029827;0.004846516;0.003019944;0
257;25.8;0.984406662;1.096579967;1;1.978231438;2.042933301;0.037327726;0.003200024;0.003874773;0.002855111;0
258;25.9;0.984321819;1.090410845;1;1.981534477;2.045911383;0.039920068;0.003303039;0.002978081;0.002592342;0
259;26;0.984342336;1.082541591;1;1.984921802;2.047864364;0.042190222;0.003387325;0.001952981;0.002270154;0
260;26.1;0.985514703;1.073883201;1;1.988463426;2.048480941;0.044026922;0.003541624;0.000616577;0.0018367;0
261;26.2;0.988487806;1.065167695;1;1.992387824;2.047910508;0.045346138;0.003924398;-0.000570432;0.001319216;0
262;26.3;0.993473831;1.056934034;1;1.996573157;2.046675647;0.04605169;0.004185333;-0.001234861;0.000705552;0
263;26.4;1.000676701;1.049696058;1;2.001181296;2.044858613;0.046130453;0.004608139;-0.001817034;7.88E-05;0
264;26.5;1.010319461;1.043955211;1;2.006575433;2.042547587;0.045540374;0.005394137;-0.002311026;-0.000590078;0
265;26.6;1.022602987;1.040183675;1;2.012847961;2.040003622;0.044195577;0.006272529;-0.002543965;-0.001344797;0
266;26.7;1.036950049;1.038460175;1;2.020015983;2.03760426;0.042113991;0.007168021;-0.002399361;-0.002081586;0
267;26.8;1.052072462;1.038540267;1;2.028110816;2.035555288;0.039281103;0.008094833;-0.002048972;-0.002832888;0
268;26.9;1.066586719;1.040179197;1;2.036845952;2.034071831;0.035750639;0.008735137;-0.001483458;-0.003530464;0
269;27;1.079033821;1.043138478;1;2.046007228;2.033321246;0.031596109;0.009161276;-0.000750584;-0.00415453;0
270;27.1;1.088004286;1.047186256;1;2.055151358;2.033448601;0.026939048;0.009144129;0.000127355;-0.004657061;0
271;27.2;1.093305332;1.05213381;1;2.063944555;2.034524359;0.021925199;0.008793198;0.001075758;-0.00501385;0
272;27.3;1.095570099;1.057818958;1;2.072029698;2.036604344;0.016736702;0.008085143;0.002079985;-0.005188497;0
273;27.4;1.095479804;1.064078037;1;2.079189439;2.039733503;0.011560777;0.007159741;0.003129159;-0.005175925;0
274;27.5;1.093734058;1.070744401;1;2.085356452;2.043796755;0.006591891;0.006167013;0.004063252;-0.004968886;0
275;27.6;1.090987019;1.077710734;1;2.090462679;2.048865834;0.001994946;0.005106227;0.005069079;-0.004596945;0
276;27.7;1.087482087;1.085377046;1;2.094535303;2.054903062;-0.002068024;0.004072625;0.006037228;-0.00406297;0
277;27.8;1.083265741;1.094402989;1;2.097645193;2.061868335;-0.005462967;0.00310989;0.006965273;-0.003394944;0
278;27.9;1.078384055;1.10547502;1;2.099852451;2.069828008;-0.008073977;0.002207258;0.007959673;-0.00261101;0
279;28;1.072883696;1.119315287;1;2.101223823;2.078911558;-0.009793692;0.001371372;0.00908355;-0.001719714;0
280;28.1;1.066831608;1.136389873;1;2.101795595;2.089400218;-0.010507589;0.000571772;0.010488661;-0.000713898;0
281;28.2;1.060408537;1.155414696;1;2.101658723;2.10135798;-0.010106672;-0.000136872;0.011957761;0.000400917;0
282;28.3;1.05383217;1.174375181;1;2.100908875;2.114665907;-0.0085012;-0.000749848;0.013307928;0.001605472;0
283;28.4;1.047315161;1.191123563;1;2.099819907;2.128589978;-0.005651745;-0.001088968;0.013924071;0.002849455;0
284;28.5;1.041064973;1.203400733;1;2.098568437;2.142559327;-0.001627919;-0.00125147;0.013969349;0.004023826;0
285;28.6;1.035268102;1.209301054;1;2.097244909;2.15593363;0.003436197;-0.001323527;0.013374303;0.005064116;0
286;28.7;1.030040017;1.208657047;1;2.096047593;2.168057415;0.009353245;-0.001197316;0.012123786;0.005917049;0
287;28.8;1.02547698;1.20184648;1;2.095090285;2.178338739;0.015874647;-0.000957309;0.010281324;0.006521401;0
288;28.9;1.02167455;1.189336938;1;2.094473371;2.18630933;0.022717747;-0.000616913;0.00797059;0.0068431;0
289;29;1.018728277;1.171665516;1;2.094258578;2.191461134;0.029573627;-0.000214793;0.005151805;0.00685588;0
290;29.1;1.016722919;1.149766688;1;2.094495723;2.193366689;0.036107559;0.000237145;0.001905555;0.006533932;0
291;29.2;1.015709493;1.125619171;1;2.095237175;2.1919764;0.042000253;0.000741452;-0.001390289;0.005892694;0
292;29.3;1.015734806;1.101271611;1;2.09648908;2.187834534;0.04696361;0.001251905;-0.004141866;0.004963358;0
293;29.4;1.016848763;1.078609216;1;2.09823166;2.181332615;0.050800226;0.00174258;-0.006501918;0.003836616;0
294;29.5;1.019104693;1.059363064;1;2.10044418;2.172959892;0.05336979;0.002212521;-0.008372724;0.002569563;0
295;29.6;1.022516855;1.044483943;1;2.103086727;2.163404982;0.054605692;0.002642546;-0.009554909;0.001235903;0
296;29.7;1.027004965;1.033396841;1;2.106093567;2.153250576;0.054512009;0.00300684;-0.010154406;-9.37E-05;0
297;29.8;1.032477072;1.025382259;1;2.109369986;2.142966778;0.053149426;0.003276419;-0.010283798;-0.001362583;0
298;29.9;1.038842012;1.019771018;1;2.112935279;2.132837329;0.0506232;0.003565293;-0.010129448;-0.002526226;0
299;30;1.046005363;1.015927655;1;2.116813016;2.123097314;0.047037279;0.003877736;-0.009740015;-0.003585921;0
300;30.1;1.053623852;1.013267716;1;2.120809529;2.113990162;0.04251621;0.003996513;-0.009107152;-0.004521068;0
301;30.2;1.060920655;1.011269906;1;2.124974434;2.105571923;0.037207836;0.004164905;-0.008418239;-0.005308374;0
302;30.3;1.067056269;1.0094242;1;2.128763126;2.098002008;0.031257587;0.003788693;-0.007569915;-0.005950249;0
303;30.4;1.071174734;1.007224751;1;2.132124991;2.091216112;0.024853025;0.003361865;-0.006785896;-0.006404562;0
304;30.5;1.072442516;1.004182536;1;2.134800523;2.085036632;0.018156544;0.002675532;-0.00617948;-0.006696481;0
305;30.6;1.071038276;1.000275612;1;2.136583726;2.079464434;0.011323281;0.001783203;-0.005572198;-0.006833264;0
306;30.7;1.068439189;0.996073107;1;2.137339427;2.074386857;0.004516944;0.000755702;-0.005077577;-0.006806337;0
307;30.8;1.06620147;0.992174204;1;2.137186154;2.069823666;-0.002127555;-0.000153274;-0.004563191;-0.006644498;0
308;30.9;1.065869899;0.989168994;1;2.136529871;2.065801312;-0.008505777;-0.000656282;-0.004022354;-0.006378223;0
309;31;1.06893236;0.987621501;1;2.135502321;2.062510758;-0.014545734;-0.001027551;-0.003290554;-0.006039956;0
310;31.1;1.075543087;0.987643655;1;2.134885008;2.060001179;-0.02019968;-0.000617313;-0.002509579;-0.005653947;0
311;31.2;1.084538115;0.988910658;1;2.134427466;2.058248986;-0.025471765;-0.000457542;-0.001752193;-0.005272085;0
312;31.3;1.094678207;0.991083131;1;2.134485397;2.057294916;-0.03035047;5.79E-05;-0.00095407;-0.004878704;0
313;31.4;1.104683838;0.993821913;1;2.135057526;2.057118355;-0.034848436;0.00057213;-0.000176561;-0.004497966;0
314;31.5;1.113241851;0.996781847;1;2.135994623;2.057661697;-0.038972934;0.000937096;0.000543342;-0.004124498;0
315;31.6;1.119181565;0.999561798;1;2.137036918;2.0588287;-0.042718268;0.001042295;0.001167003;-0.003745334;0
316;31.7;1.121455608;1.001717394;1;2.137854847;2.060470879;-0.046061817;0.000817929;0.00164218;-0.00334355;0
317;31.8;1.119041983;1.002800345;1;2.138135963;2.062434105;-0.048965317;0.000281116;0.001963226;-0.0029035;0
318;31.9;1.11097853;1.002363138;1;2.137479332;2.064529173;-0.051384017;-0.000656632;0.002095068;-0.002418699;0
319;32;1.096558982;1.000043378;1;2.135139245;2.066502288;-0.053233121;-0.002340087;0.001973115;-0.001849104;0
320;32.1;1.076654564;0.996248907;1;2.130549817;2.068107907;-0.054407437;-0.004589428;0.001605619;-0.001174316;0
321;32.2;1.052966697;0.991812527;1;2.12369559;2.069266304;-0.054790302;-0.006854227;0.001158397;-0.000382865;0
322;32.3;1.027131719;0.987560081;1;2.114628296;2.06995614;-0.054288784;-0.009067294;0.000689835;0.000501518;0
323;32.4;1.000668653;0.984303806;1;2.103503089;2.070219025;-0.052826244;-0.011125208;0.000262886;0.00146254;0
324;32.5;0.974934501;0.98274843;1;2.090605652;2.070149711;-0.050347717;-0.012897437;-6.93E-05;0.002478527;0
325;32.6;0.950985985;0.982923517;1;2.076314603;2.069832144;-0.046826645;-0.014291049;-0.000317567;0.003521072;0
326;32.7;0.929709082;0.984583053;1;2.061078251;2.069320148;-0.042271942;-0.015236352;-0.000511996;0.004554702;0
327;32.8;0.911916235;0.987485914;1;2.045406027;2.068642117;-0.036733183;-0.015672224;-0.00067803;0.005538759;0
328;32.9;0.898376487;0.991393448;1;2.029874131;2.067791906;-0.030304668;-0.015531896;-0.000850211;0.006428515;0
329;33;0.889655483;0.996173937;1;2.015007852;2.066758379;-0.023127841;-0.01486628;-0.001033527;0.007176826;0
330;33.1;0.885386494;1.002230665;1;2.001204012;2.065640932;-0.015372854;-0.01380384;-0.001117447;0.007754988;0
331;33.2;0.884975623;1.010147455;1;1.988931928;2.064926465;-0.007210694;-0.012272084;-0.000714468;0.00816216;0
332;33.3;0.887885359;1.020534416;1;1.978279624;2.064134715;0.001199957;-0.010652304;-0.00079175;0.008410651;0
333;33.4;0.893612922;1.034040496;1;1.96949114;2.063782993;0.009680852;-0.008788484;-0.000351722;0.008480895;0
334;33.5;0.901671168;1.051162521;1;1.962744494;2.064295532;0.018096342;-0.006746646;0.000512538;0.008415491;0
335;33.6;0.911569244;1.071422403;1;1.958202819;2.066142304;0.026359151;-0.004541675;0.001846772;0.008262808;0
336;33.7;0.922804292;1.094002519;1;1.955802024;2.069359661;0.034405182;-0.002400796;0.003217357;0.008046031;0
337;33.8;0.934853867;1.118023269;1;1.955365622;2.073790882;0.042186935;-0.000436402;0.004431221;0.007781754;0
338;33.9;0.947169607;1.142526971;1;1.956837948;2.079536958;0.049659268;0.001472326;0.005746076;0.007472332;0
339;34;0.959177687;1.166430279;1;1.960106033;2.086588588;0.056802504;0.003268084;0.007051631;0.007143236;0
340;34.1;0.970288754;1.188418645;1;1.964966611;2.094738337;0.063601204;0.004860579;0.008149748;0.0067987;0
341;34.2;0.979891963;1.207059115;1;1.971167608;2.103656595;0.070037577;0.006200997;0.008918258;0.006436373;0
342;34.3;0.987359509;1.220860652;1;1.978456384;2.112975555;0.076087045;0.007288776;0.00931896;0.006049468;0
343;34.4;0.992058377;1.228322836;1;1.986433096;2.122032618;0.081709075;0.007976712;0.009057063;0.00562203;0
344;34.5;0.993627902;1.228478026;1;1.994692779;2.130149382;0.086838687;0.008259683;0.008116764;0.005129612;0
345;34.6;0.992421459;1.221725728;1;2.0028927;2.136675825;0.09139602;0.008199921;0.006526443;0.004557333;0
346;34.7;0.988927141;1.208777348;1;2.010706098;2.140995251;0.095271942;0.007813398;0.004319426;0.003875922;0
347;34.8;0.983644553;1.190419351;1;2.017948836;2.142923016;0.098356776;0.007242738;0.001927765;0.003084834;0
348;34.9;0.97707527;1.167482827;1;2.024455711;2.142253239;0.100550253;0.006506875;-0.000669777;0.002193477;0
349;35;0.969776918;1.141128683;1;2.03010316;2.138875256;0.101760788;0.005647448;-0.003377983;0.001210534;0
350;35.1;0.962414417;1.113077025;1;2.034841519;2.132905735;0.101912417;0.004738359;-0.00596952;0.000151629;0
351;35.2;0.955647234;1.084981848;1;2.038708611;2.124767677;0.100958111;0.003867092;-0.008138058;-0.000954306;0
352;35.3;0.950116933;1.058343301;1;2.041704467;2.114534777;0.098904156;0.002995857;-0.0102329;-0.002053955;0
353;35.4;0.946443054;1.034510979;1;2.04392217;2.10256202;0.095732735;0.002217703;-0.011972758;-0.003171421;0
354;35.5;0.944704538;1.014404275;1;2.04551241;2.089525238;0.091491543;0.001590241;-0.013036781;-0.004241192;0
355;35.6;0.944197954;0.998434149;1;2.046523506;2.076321057;0.08626968;0.001011096;-0.013204181;-0.005221863;0
356;35.7;0.944165058;0.98698212;1;2.046932477;2.063320632;0.080238265;0.000408971;-0.013000426;-0.006031415;0
357;35.8;0.943849787;0.980459731;1;2.046657445;2.050833554;0.073557048;-0.000275033;-0.012487077;-0.006681217;0
358;35.9;0.942516666;0.979302671;1;2.04558783;2.039528035;0.066442085;-0.001069615;-0.011305519;-0.007114962;0
359;36;0.939977095;0.983192392;1;2.043650113;2.029800789;0.059150623;-0.001937717;-0.009727246;-0.007291462;0
360;36.1;0.936649788;0.990948257;1;2.040824448;2.021887163;0.051936678;-0.002825666;-0.007913626;-0.007213945;0
361;36.2;0.932981987;1.001357681;1;2.037026192;2.016218148;0.045082148;-0.003798256;-0.005669015;-0.00685453;0
362;36.3;0.929414934;1.013183628;1;2.032307432;2.013069805;0.038860278;-0.00471876;-0.003148342;-0.00622187;0
363;36.4;0.926368461;1.02516659;1;2.027035079;2.011529648;0.033497741;-0.005272353;-0.001540157;-0.005362537;0
364;36.5;0.923999687;1.036477825;1;2.021336542;2.011537307;0.029103437;-0.005698536;7.66E-06;-0.004394305;0
365;36.6;0.922246987;1.046673018;1;2.015369365;2.01291752;0.0257513;-0.005967178;0.001380213;-0.003352137;0
366;36.7;0.921043563;1.055307838;1;2.009305588;2.015324547;0.023475574;-0.006063777;0.002407027;-0.002275726;0
367;36.8;0.920324008;1.061930512;1;2.003301978;2.018392035;0.022253986;-0.006003609;0.003067488;-0.001221588;0
368;36.9;0.92004528;1.066144361;1;1.997500163;2.021806815;0.022019378;-0.005801815;0.00341478;-0.000234608;0
369;37;0.920412203;1.068202727;1;1.992037476;2.025233025;0.022671789;-0.005462688;0.003426211;0.000652411;0
370;37.1;0.921790298;1.068787921;1;1.987174193;2.028431345;0.024071606;-0.004863282;0.003198319;0.001399816;0
371;37.2;0.924552589;1.068599057;1;1.982962545;2.03128901;0.026058224;-0.004211649;0.002857665;0.001986618;0
372;37.3;0.929081793;1.068337908;1;1.979606446;2.033771625;0.028468247;-0.003356098;0.002482615;0.002410023;0
373;37.4;0.935721579;1.06863173;1;1.977541933;2.035941692;0.031131694;-0.002064513;0.002170066;0.002663448;0
374;37.5;0.944387938;1.069507437;1;1.976386731;2.037797853;0.033878423;-0.001155202;0.001856161;0.002746729;0
375;37.6;0.954785888;1.070701629;1;1.976536903;2.039408465;0.036579745;0.000150172;0.001610613;0.002701322;0
376;37.7;0.966614612;1.071948328;1;1.978148381;2.040813457;0.039078484;0.001611478;0.001404992;0.002498739;0
377;37.8;0.979563412;1.072980415;1;1.981162092;2.042021073;0.041239981;0.003013711;0.001207616;0.002161497;0
378;37.9;0.993261847;1.073557034;1;1.985583279;2.043034763;0.042948753;0.004421187;0.00101369;0.001708772;0
379;38;1.007052229;1.073594878;1;1.991295906;2.043861343;0.044095533;0.005712627;0.00082658;0.00114678;0
380;38.1;1.020142765;1.073067986;1;1.998207851;2.044499613;0.044604417;0.006911946;0.000638271;0.000508884;0
381;38.2;1.03170195;1.071951385;1;2.005868927;2.044977653;0.044418126;0.007661076;0.00047804;-0.000186291;0
382;38.3;1.040867646;1.070221153;1;2.01388958;2.045333656;0.043537475;0.008020653;0.000356003;-0.000880652;0
383;38.4;1.046890242;1.067694919;1;2.02201863;2.045429782;0.042003315;0.008129049;9.61E-05;-0.00153416;0
384;38.5;1.049567257;1.063522876;1;2.029776884;2.045418613;0.039852123;0.007758255;-1.12E-05;-0.002151192;0
385;38.6;1.048867559;1.056698661;1;2.036825455;2.044967252;0.037184024;0.00704857;-0.000451362;-0.002668098;0
386;38.7;1.044792554;1.04625799;1;2.042821104;2.043697159;0.034062928;0.00599565;-0.001270093;-0.003121096;0
387;38.8;1.037376354;1.031308283;1;2.047384185;2.041190358;0.030559223;0.00456308;-0.0025068;-0.003503705;0
388;38.9;1.02688673;1.011655023;1;2.050255247;2.037100668;0.026721853;0.002871062;-0.004089691;-0.00383737;0
389;39;1.01422571;0.988972242;1;2.051439898;2.031536586;0.022594543;0.001184651;-0.005564082;-0.00412731;0
390;39.1;1.00038931;0.965177422;1;2.050933571;2.024566884;0.018228501;-0.000506327;-0.006969701;-0.004366042;0
391;39.2;0.986330125;0.942031154;1;2.04854854;2.015968213;0.013678625;-0.002385031;-0.008598671;-0.004549876;0
392;39.3;0.972950422;0.921131094;1;2.044580914;2.006292537;0.008991157;-0.003967626;-0.009675676;-0.004687468;0
393;39.4;0.961027928;0.903614999;1;2.039185376;1.995852474;0.004239729;-0.005395537;-0.010440064;-0.004751428;0
394;39.5;0.951132473;0.889825607;1;2.032608424;1.985021713;-0.000501438;-0.006576952;-0.010830761;-0.004741167;0
395;39.6;0.943794807;0.880015647;1;2.025209075;1.974264427;-0.005153009;-0.007399349;-0.010757286;-0.004651571;0
396;39.7;0.939545035;0.874469089;1;2.017350246;1.963989321;-0.009635561;-0.00785883;-0.010275106;-0.004482552;0
397;39.8;0.938923895;0.873510436;1;2.009470343;1.954639795;-0.013875215;-0.007879903;-0.009349526;-0.004239653;0
398;39.9;0.942071337;0.876961879;1;2.001822248;1.946415438;-0.017806949;-0.007648094;-0.008224357;-0.003931734;0
399;40;0.948421548;0.883732216;1;1.994982433;1.939796698;-0.021380135;-0.006839815;-0.00661874;-0.003573186;0
400;40.1;0.957355396;0.892646106;1;1.989048351;1.934709273;-0.024445398;-0.005934083;-0.005087424;-0.003065263;0
401;40.2;0.968253451;0.902501432;1.246231156;1.984008565;1.930894082;-0.026626551;-0.005039785;-0.003815191;-0.002181153;0.005025126
402;40.3;0.980484697;0.912059243;1.492462312;1.980171863;1.92830486;-0.027833954;-0.003836702;-0.002589223;-0.001207403;0.010050251
403;40.4;0.993556757;0.920460621;1.738693467;1.977853564;1.926808457;-0.028073346;-0.002318299;-0.001496403;-0.000239392;0.015075377
404;40.5;1.007169017;0.927381127;1.984924623;1.977098363;1.926079662;-0.02755574;-0.0007552;-0.000728795;0.000517607;0.020100503
405;40.6;1.02101887;0.932531465;2.231155779;1.977611439;1.925743947;-0.02666365;0.000513075;-0.000335715;0.00089209;0.025125628
406;40.7;1.034786697;0.93562596;2.477386935;1.979419752;1.925601431;-0.025543401;0.001808313;-0.000142515;0.001120249;0.030150754
407;40.8;1.048126927;0.936405279;2.72361809;1.982700751;1.925445466;-0.024307538;0.003280999;-0.000155965;0.001235863;0.035175879
408;40.9;1.060481134;0.935007337;2.969849246;1.98711753;1.925059074;-0.023241191;0.004416779;-0.000386392;0.001066347;0.040201005
409;41;1.07107347;0.931959006;3.216080402;1.992411577;1.92430174;-0.022425797;0.005294047;-0.000757334;0.000815394;0.045226131
410;41.1;1.079097604;0.927806925;3.462311558;1.998342436;1.92310625;-0.02193523;0.005930859;-0.00119549;0.000490567;0.050251256
411;41.2;1.083740363;0.923093736;3.708542714;2.004448794;1.921493918;-0.02177602;0.006106359;-0.001612332;0.00015921;0.055276382
412;41.3;1.084285737;0.918346584;3.954773869;2.010326595;1.919491206;-0.021870068;0.0058778;-0.002002712;-9.40E-05;0.060301508
413;41.4;1.081231858;0.91398717;4.201005025;2.015627875;1.917193346;-0.022144404;0.00530128;-0.00229786;-0.000274336;0.065326633
414;41.5;1.075982299;0.910358836;4.447236181;2.020162055;1.914708779;-0.022490128;0.00453418;-0.002484567;-0.000345724;0.070351759
415;41.6;1.069955397;0.907798992;4.693467337;2.023756793;1.912074223;-0.022704002;0.003594738;-0.002634556;-0.000213874;0.075376884
416;41.7;1.064543769;0.906644223;4.939698492;2.02663607;1.909480652;-0.02284948;0.002879277;-0.002593571;-0.000145478;0.08040201
417;41.8;1.061031868;0.907220412;5.185929648;2.029058905;1.907071889;-0.022956503;0.002422835;-0.002408763;-0.000107022;0.085427136
418;41.9;1.059902184;0.909721189;5.432160804;2.031256394;1.905017632;-0.022953734;0.002197489;-0.002054257;2.77E-06;0.090452261
419;42;1.061202077;0.914273375;5.67839196;2.033488536;1.903538022;-0.022779357;0.002232142;-0.00147961;0.000174377;0.095477387
420;42.1;1.064990608;0.921018499;5.924623116;2.036083473;1.902880294;-0.022458449;0.002594937;-0.000657728;0.000320907;0.100502513
421;42.2;1.071344843;0.930116622;6.170854271;2.039104732;1.902967355;-0.022180739;0.00302126;8.71E-05;0.000277711;0.105527638
422;42.3;1.08025943;0.941621783;6.417085427;2.042856085;1.904115608;-0.021834266;0.003751353;0.001148253;0.000346473;0.110552764
423;42.4;1.091035495;0.954711081;6.663316583;2.047595797;1.906545671;-0.021410054;0.004739712;0.002430063;0.000424213;0.115577889
424;42.5;1.10265398;0.968140793;6.909547739;2.053338728;1.91018577;-0.020945989;0.005742932;0.003640099;0.000464065;0.120603015
425;42.6;1.114054093;0.980596357;7.155778894;2.059855242;1.914706002;-0.020538943;0.006516513;0.004520232;0.000407046;0.125628141
426;42.7;1.124131384;0.990698125;7.40201005;2.067046223;1.919918296;-0.020122297;0.007190982;0.005212293;0.000416646;0.130653266
427;42.8;1.131950485;0.997285723;7.648241206;2.074742886;1.9255164;-0.01969311;0.007696662;0.005598105;0.000429187;0.135678392
428;42.9;1.137590223;1.000508332;7.894472362;2.082676163;1.931105977;-0.01928567;0.007933277;0.005589577;0.00040744;0.140703518
429;43;1.14146628;1.000960791;8.140703518;2.090625705;1.936396241;-0.018941591;0.007949542;0.005290264;0.000344078;0.145728643
430;43.1;1.144010282;0.999266044;8.386934673;2.098435806;1.941232828;-0.018701591;0.0078101;0.004836587;0.00024;0.150753769
431;43.2;1.145663731;0.996059679;8.633165829;2.106027845;1.94553423;-0.018543681;0.007592039;0.004301402;0.00015791;0.155778894
432;43.3;1.146714226;0.991924036;8.879396985;2.113356606;1.949257563;-0.018435042;0.007328762;0.003723332;0.00010864;0.16080402
433;43.4;1.146871054;0.987238997;9.125628141;2.12035716;1.952394359;-0.018360887;0.007000554;0.003136797;7.42E-05;0.165829146
434;43.5;1.145713093;0.982334327;9.371859296;2.126909444;1.954774858;-0.018238302;0.006552284;0.002380498;0.000122585;0.170854271
435;43.6;1.14282463;0.97753376;9.618090452;2.132883024;1.956564897;-0.018185298;0.005973581;0.001790039;5.30E-05;0.175879397
436;43.7;1.137801133;0.973154703;9.864321608;2.138128877;1.957877906;-0.018156716;0.005245853;0.001313009;2.86E-05;0.180904523
437;43.8;1.130384473;0.969450443;10.11055276;2.142454842;1.958769208;-0.018105116;0.004325965;0.000891302;5.16E-05;0.185929648
438;43.9;1.120678596;0.966514777;10.35678392;2.145588814;1.959305888;-0.017965179;0.003133972;0.00053668;0.000139937;0.190954774
439;44;1.108855351;0.964416101;10.60301508;2.147375574;1.959558628;-0.017764476;0.00178676;0.00025274;0.000200703;0.1959799
440;44.1;1.095094241;0.963224205;10.84924623;2.147746216;1.959669269;-0.017463885;0.000370642;0.000110641;0.000300591;0.201005025
441;44.2;1.079581321;0.963010032;11.09547739;2.146531232;1.959713256;-0.017056306;-0.001214984;4.40E-05;0.000407578;0.206030151
442;44.3;1.062710767;0.963728637;11.34170854;2.143808075;1.959781291;-0.016549193;-0.002723157;6.80E-05;0.000507114;0.211055276
443;44.4;1.045265371;0.965101295;11.5879397;2.139430051;1.959940222;-0.015893317;-0.004378025;0.00015893;0.000655875;0.216080402
444;44.5;1.028029351;0.966821457;11.83417085;2.13377013;1.96017935;-0.015167224;-0.005659921;0.000239128;0.000726093;0.221105528
445;44.6;1.011737021;0.96858107;12.08040201;2.126857175;1.960504015;-0.014335363;-0.006912955;0.000324664;0.000831861;0.226130653
446;44.7;0.997070953;0.970068453;12.32663317;2.119045332;1.960862988;-0.01345763;-0.007811843;0.000358973;0.000877733;0.231155779
447;44.8;0.984355714;0.970887631;12.57286432;2.110430682;1.961188454;-0.012505162;-0.00861465;0.000325467;0.000952468;0.236180904
448;44.9;0.973429372;0.970518688;12.81909548;2.101193618;1.961358653;-0.01153592;-0.009237064;0.000170199;0.000969242;0.24120603
449;45;0.96410549;0.96843574;13.06532663;2.091657602;1.961231405;-0.010600248;-0.009536016;-0.000127248;0.000935673;0.246231156
450;45.1;0.956211029;0.964124928;13.31155779;2.081919165;1.96058954;-0.009691472;-0.009738438;-0.000641866;0.000908776;0.251256281
451;45.2;0.949579681;0.957135579;13.55778894;2.07206448;1.959166957;-0.00883869;-0.009854685;-0.001422583;0.000852782;0.256281407
452;45.3;0.943929129;0.94822888;13.8040201;2.062194679;1.956823609;-0.008068886;-0.009869802;-0.002343348;0.000769805;0.261306533
453;45.4;0.93884546;0.939480852;14.05025126;2.052357274;1.953662447;-0.007389243;-0.009837404;-0.003161162;0.000679643;0.266331658
454;45.5;0.933917414;0.93296731;14.29648241;2.042551012;1.950017296;-0.006786238;-0.009806262;-0.003645152;0.000603005;0.271356784
455;45.6;0.92874261;0.930716386;14.54271357;2.032901203;1.94631582;-0.006268618;-0.009649809;-0.003701475;0.000517619;0.27638191
456;45.7;0.922951791;0.934697285;14.78894472;2.023320751;1.943046075;-0.005756715;-0.009580452;-0.003269745;0.000511904;0.281407035
457;45.8;0.916614121;0.945514538;15.03517588;2.013541026;1.94106332;-0.005183959;-0.009779725;-0.001982756;0.000572756;0.286432161
458;45.9;0.910165656;0.962618625;15.28140704;2.00358174;1.940995055;-0.004517475;-0.009959286;-6.83E-05;0.000666485;0.291457287
459;46;0.904042782;0.9854957;15.52763819;1.993643189;1.942860431;-0.003756008;-0.009938551;0.001865376;0.000761467;0.296482412
460;46.1;0.898670378;1.01366683;15.77386935;1.983760666;1.947225848;-0.002880393;-0.009882523;0.004365417;0.000875615;0.301507538
461;46.2;0.894452944;1.046613002;16.0201005;1.974032323;1.954526958;-0.001865419;-0.009728343;0.00730111;0.001014974;0.306532663
462;46.3;0.89165551;1.083319938;16.26633166;1.964610828;1.96495135;-0.000711975;-0.009421495;0.010424392;0.001153444;0.311557789
463;46.4;0.890457086;1.122322734;16.51256281;1.95564617;1.978647312;0.000584182;-0.008964658;0.013695962;0.001296158;0.316582914
464;46.5;0.891042059;1.161924289;16.75879397;1.947308404;1.99537144;0.001999785;-0.008337766;0.016724129;0.001415603;0.32160804
465;46.6;0.893605319;1.200177772;17.00502513;1.939762321;2.014793584;0.003506146;-0.007546083;0.019422144;0.001506361;0.326633166
466;46.7;0.898315705;1.235011221;17.25125628;1.933185661;2.036460941;0.005059502;-0.00657666;0.021667357;0.001553356;0.331658291
467;46.8;0.905021778;1.265157654;17.49748744;1.927807068;2.060136677;0.006624141;-0.005378592;0.023675736;0.001564639;0.336683417
468;46.9;0.913412427;1.289810102;17.74371859;1.923599019;2.084745908;0.008189101;-0.00420805;0.024609231;0.001564961;0.341708543
469;47;0.92317311;1.308200859;17.98994975;1.92066234;2.109708365;0.009663269;-0.002936678;0.024962457;0.001474167;0.346733668
470;47.1;0.933981374;1.319625689;18.2361809;1.91905628;2.134493724;0.011044268;-0.001606061;0.024785359;0.001380999;0.351758794
471;47.2;0.945588396;1.323600623;18.48241206;1.918829937;2.158295289;0.012257889;-0.000226343;0.023801565;0.001213621;0.35678392
472;47.3;0.958249957;1.320517424;18.72864322;1.919973684;2.180588671;0.013327702;0.001143747;0.022293382;0.001069813;0.361809045
473;47.4;0.972428977;1.311156796;18.97487437;1.922512237;2.200797371;0.014190549;0.002538552;0.0202087;0.000862847;0.366834171
474;47.5;0.988619484;1.296375852;19.22110553;1.926538744;2.218553199;0.014840838;0.004026507;0.017755827;0.000650289;0.371859297
475;47.6;1.00735469;1.277072434;19.46733668;1.932275571;2.233481232;0.015241237;0.005736827;0.014928033;0.0004004;0.376884422
476;47.7;1.028882004;1.254085117;19.71356784;1.939897169;2.245375945;0.015396313;0.007621599;0.011894714;0.000155075;0.381909548
477;47.8;1.052000407;1.227951146;19.95979899;1.949428376;2.254099813;0.015288282;0.009531206;0.008723868;-0.000108031;0.386934673
478;47.9;1.074994863;1.199128654;20.20603015;1.960691784;2.259646343;0.014942935;0.011263408;0.00554653;-0.000345347;0.391959799
479;48;1.095998544;1.168070659;20.45226131;1.973398276;2.261923903;0.014360564;0.012706492;0.00227756;-0.000582372;0.396984925
480;48.1;1.113011716;1.135217721;20.69849246;1.987088162;2.260959665;0.013579744;0.013689886;-0.000964238;-0.00078082;0.40201005
481;48.2;1.124584276;1.101269216;20.94472362;2.001127465;2.25689067;0.01263347;0.014039302;-0.004068995;-0.000946273;0.407035176
482;48.3;1.131276696;1.067712635;21.19095477;2.015044091;2.249845391;0.01155633;0.013916626;-0.007045278;-0.00107714;0.412060301
483;48.4;1.134129263;1.036028501;21.43718593;2.028455374;2.239966249;0.010369247;0.013411283;-0.009879142;-0.001187083;0.417085427
484;48.5;1.134241335;1.0075239;21.68341709;2.041102775;2.227889995;0.009136142;0.012647401;-0.012076254;-0.001233104;0.422110553
485;48.6;1.13273921;0.983364233;21.92964824;2.052852713;2.214109415;0.007874742;0.011749937;-0.01378058;-0.0012614;0.427135678
486;48.7;1.13077674;0.964148575;22.1758794;2.063737276;2.199466935;0.006644543;0.010884564;-0.01464248;-0.001230199;0.432160804
487;48.8;1.129554293;0.949383372;22.42211055;2.073872816;2.18414932;0.005417682;0.01013554;-0.015317615;-0.001226861;0.43718593
488;48.9;1.130275551;0.938500318;22.66834171;2.083460157;2.168663006;0.004246658;0.009587341;-0.015486314;-0.001171024;0.442211055
489;49;1.134154456;0.93099943;22.91457286;2.092821352;2.153352997;0.003113356;0.009361195;-0.015310009;-0.001133302;0.447236181
490;49.1;1.142429012;0.92643176;23.16080402;2.102408443;2.138479526;0.002015044;0.00958709;-0.014873471;-0.001098312;0.452261307
491;49.2;1.155262613;0.924349762;23.40703518;2.11278875;2.124202809;0.000936561;0.010380307;-0.014276717;-0.001078483;0.457286432
492;49.3;1.170841326;0.924268998;23.65326633;2.124237491;2.110740766;-0.00012443;0.011448741;-0.013462044;-0.00106099;0.462311558
493;49.4;1.187071782;0.925714154;23.89949749;2.136411839;2.098164925;-0.001169393;0.012174348;-0.012575841;-0.001044963;0.467336683
494;49.5;1.201747758;0.928216317;24.14572864;2.149380104;2.086569883;-0.002178408;0.012968265;-0.011595042;-0.001009016;0.472361809
495;49.6;1.212584313;0.931312351;24.3919598;2.162603389;2.075925787;-0.003153402;0.013223286;-0.010644096;-0.000974993;0.477386935
496;49.7;1.218265561;0.934774355;24.63819095;2.175617953;2.06624993;-0.004062256;0.013014564;-0.009675857;-0.000908854;0.48241206
497;49.8;1.218854259;0.938688147;24.88442211;2.187974129;2.0574677;-0.004908983;0.012356176;-0.00878223;-0.000846728;0.487437186
498;49.9;1.214569669;0.943163168;25.13065327;2.199278799;2.049574308;-0.005658997;0.01130467;-0.007893392;-0.000750014;0.492462312
499;50;1.205688101;0.948311721;25.37688442;2.208968721;2.04272481;-0.006291055;0.009689922;-0.006849498;-0.000632058;0.497487437
500;50.1;1.192544594;0.954242371;25.62311558;2.216783159;2.036871574;-0.006808347;0.007814438;-0.005853236;-0.000517293;0.502512563
501;50.2;1.175770344;0.960898359;25.86934673;2.222638192;2.031955669;-0.007211255;0.005855033;-0.004915905;-0.000402907;0.507537688
502;50.3;1.156260252;0.968051922;26.11557789;2.226342923;2.02798418;-0.007487127;0.00370473;-0.003971489;-0.000275872;0.512562814
503;50.4;1.134893431;0.975461723;26.36180905;2.227788194;2.024940168;-0.007631977;0.001445272;-0.003044011;-0.00014485;0.51758794
504;50.5;1.112505403;0.982879169;26.6080402;2.226717594;2.022859201;-0.007640171;-0.0010706;-0.002080967;-8.19E-06;0.522613065
505;50.6;1.089865739;0.990054314;26.85427136;2.223558941;2.021553212;-0.007543526;-0.003158652;-0.001305989;9.66E-05;0.527638191
506;50.7;1.067510023;0.996822318;27.10050251;2.218269939;2.02098867;-0.007333594;-0.005289003;-0.000564542;0.000209932;0.532663317
507;50.8;1.045799821;1.00308494;27.34673367;2.211256189;2.021004035;-0.007045355;-0.007013749;1.54E-05;0.000288239;0.537688442
508;50.9;1.025064016;1.008744172;27.59296482;2.202670532;2.021516543;-0.006682468;-0.008585657;0.000512508;0.000362888;0.542713568
509;51;1.005604992;1.013701021;27.83919598;2.19266009;2.022443423;-0.006253053;-0.010010442;0.00092688;0.000429414;0.547738693
510;51.1;0.987710209;1.017867404;28.08542714;2.181467605;2.023680028;-0.005775181;-0.011192485;0.001236604;0.000477872;0.552763819
511;51.2;0.971726311;1.021268654;28.33165829;2.169340056;2.02513291;-0.005258674;-0.012127549;0.001452883;0.000516507;0.557788945
512;51.3;0.95802612;1.023997427;28.57788945;2.156490148;2.02673571;-0.004716239;-0.012849909;0.0016028;0.000542435;0.56281407
513;51.4;0.946970862;1.026149689;28.8241206;2.14330838;2.028403844;-0.004166755;-0.013181767;0.001668134;0.000549484;0.567839196
514;51.5;0.938920176;1.027823359;29.07035176;2.130031723;2.030104374;-0.00361069;-0.013276657;0.00170053;0.000556065;0.572864322
515;51.6;0.934157828;1.029172488;29.31658291;2.116924502;2.031820643;-0.003069973;-0.013107221;0.001716269;0.000540717;0.577889447
516;51.7;0.932384122;1.030738619;29.56281407;2.104358604;2.033560007;-0.002554102;-0.012565898;0.001739364;0.000515871;0.582914573
517;51.8;0.933069921;1.033233313;29.80904523;2.092521501;2.035399544;-0.002068743;-0.011837103;0.001839537;0.000485359;0.587939699
518;51.9;0.935706033;1.037377376;30.05527638;2.081576461;2.037525269;-0.001608381;-0.010945041;0.002125725;0.000460361;0.592964824
519;52;0.939792122;1.043909169;30.30150754;2.071576054;2.04008742;-0.00117532;-0.010000407;0.002562152;0.000433062;0.59798995
520;52.1;0.944837647;1.053421755;30.54773869;2.062569346;2.043365691;-0.000759725;-0.009006707;0.003278271;0.000415595;0.603015075
521;52.2;0.950397591;1.065637849;30.79396985;2.054660764;2.047799152;-0.000352483;-0.007908582;0.004433461;0.000407242;0.608040201
522;52.3;0.95603439;1.079992565;31.04020101;2.047719563;2.0533662;5.24E-05;-0.006941202;0.005567048;0.000404876;0.613065327
523;52.4;0.961300259;1.095901725;31.28643216;2.041674464;2.060210347;0.000460539;-0.006045099;0.006844148;0.000408146;0.618090452
524;52.5;0.965737881;1.112751309;31.53266332;2.036381317;2.06828549;0.000877394;-0.005293146;0.008075143;0.000416855;0.623115578
525;52.6;0.969069318;1.12985258;31.77889447;2.031699343;2.07753115;0.001305836;-0.004681974;0.00924566;0.000428443;0.628140703
526;52.7;0.97170953;1.146332129;32.02512563;2.027534171;2.087823312;0.001744123;-0.004165172;0.010292163;0.000438286;0.633165829
527;52.8;0.974241882;1.161233486;32.27135678;2.023856147;2.09900355;0.00218912;-0.003678024;0.011180238;0.000444997;0.638190955
528;52.9;0.977256386;1.173557649;32.51758794;2.020724709;2.110829954;0.002624002;-0.003131438;0.011826404;0.000434881;0.64321608
529;53;0.981350374;1.182280907;32.7638191;2.018187113;2.122945139;0.003061945;-0.002537596;0.012115185;0.000437943;0.648241206
530;53.1;0.986824714;1.186725746;33.01005025;2.016329945;2.13484374;0.003466384;-0.001857168;0.011898602;0.000404439;0.653266332
531;53.2;0.993143222;1.187191036;33.25628141;2.015295927;2.146126723;0.003816356;-0.001034018;0.011282983;0.000349972;0.658291457
532;53.3;0.99961467;1.184177523;33.50251256;2.014932396;2.156547929;0.004129438;-0.000363531;0.010421206;0.000313082;0.663316583
533;53.4;1.005530306;1.178214554;33.74874372;2.01517923;2.165846029;0.004383356;0.000246835;0.0092981;0.000253918;0.668341709
534;53.5;1.010167224;1.16984502;33.99497487;2.015869574;2.173884131;0.004586053;0.000690344;0.008038103;0.000202696;0.673366834
535;53.6;1.013067537;1.159465872;34.24120603;2.016828198;2.180431736;0.004725979;0.000958624;0.006547605;0.000139926;0.67839196
536;53.7;1.014333274;1.147174963;34.48743719;2.017871858;2.185502914;0.004827226;0.00104366;0.005071178;0.000101248;0.683417086
537;53.8;1.014142799;1.133042201;34.73366834;2.018851856;2.188958852;0.00487769;0.000979998;0.003455938;5.05E-05;0.688442211
538;53.9;1.01268117;1.117146001;34.9798995;2.019649006;2.190724995;0.004884309;0.00079715;0.001766143;6.62E-06;0.693467337
539;54;1.010137392;1.09957691;35.22613065;2.020155983;2.190696039;0.004843843;0.000506977;-2.90E-05;-4.05E-05;0.698492462
540;54.1;1.00668753;1.080678118;35.47236181;2.02028592;2.188760087;0.00476489;0.000129938;-0.001935953;-7.90E-05;0.703517588
541;54.2;1.002485342;1.061148669;35.71859296;2.020011086;2.185118689;0.004650181;-0.000274834;-0.003641398;-0.00011471;0.708542713
542;54.3;0.997682178;1.041674421;35.96482412;2.019278046;2.179806827;0.004498849;-0.00073304;-0.005311861;-0.000151331;0.713567839
543;54.4;0.992427933;1.022893494;36.21105528;2.018011729;2.172788162;0.004315615;-0.001266317;-0.007018666;-0.000183234;0.718592965
544;54.5;0.986875981;1.005390265;36.45728643;2.016265543;2.164480917;0.004114838;-0.001746186;-0.008307245;-0.000200777;0.72361809
545;54.6;0.98134923;0.989463002;36.70351759;2.014076629;2.155137107;0.003896724;-0.002188914;-0.00934381;-0.000218114;0.728643216
546;54.7;0.976362039;0.975111788;36.94974874;2.01147698;2.144844846;0.003666692;-0.002599649;-0.010292262;-0.000230033;0.733668342
547;54.8;0.972429871;0.962324526;37.1959799;2.008558244;2.133676702;0.003417794;-0.002918736;-0.011168144;-0.000248897;0.738693467
548;54.9;0.970062272;0.951093783;37.44221106;2.005540034;2.12207413;0.003173997;-0.00301821;-0.011602571;-0.000243798;0.743718593
549;55;0.969736657;0.941390241;37.68844221;2.002614595;2.11022199;0.002919077;-0.00292544;-0.01185214;-0.000254919;0.748743719
550;55.1;0.97132729;0.932698452;37.93467337;1.999935921;2.098136474;0.002655056;-0.002678673;-0.012085516;-0.000264021;0.753768844
551;55.2;0.974178028;0.9240957;38.18090452;1.997678028;2.085676862;0.002371603;-0.002257893;-0.012459612;-0.000283453;0.75879397
552;55.3;0.977613469;0.914679201;38.42713568;1.995823664;2.072963923;0.002080656;-0.001854364;-0.012712939;-0.000290948;0.763819096
553;55.4;0.980950915;0.903584659;38.67336683;1.994325177;2.059930202;0.001773479;-0.001498487;-0.013033721;-0.000307177;0.768844221
554;55.5;0.983531713;0.890111711;38.91959799;1.993145109;2.046072455;0.001443049;-0.001180069;-0.013857747;-0.000330429;0.773869347
555;55.6;0.985094541;0.874979783;39.16582915;1.992151521;2.031463428;0.001091223;-0.000993588;-0.014609027;-0.000351826;0.778894472
556;55.7;0.985648368;0.859769428;39.4120603;1.991215814;2.015953152;0.000720625;-0.000935706;-0.015510276;-0.000370599;0.783919598
557;55.8;0.985210225;0.845974569;39.65829146;1.990253844;2.000094051;0.000341246;-0.000961971;-0.015859101;-0.000379379;0.788944724
558;55.9;0.983800144;0.834996777;39.90452261;1.989165666;1.984013434;-3.58E-05;-0.001088177;-0.016080617;-0.000377039;0.793969849
559;56;0.98143184;0.828028369;40.15075377;1.987870145;1.968060104;-0.000403762;-0.001295522;-0.01595333;-0.000367969;0.798994975
560;56.1;0.978044909;0.824977603;40.39698492;1.986281961;1.952616232;-0.000749753;-0.001588183;-0.015443871;-0.00034599;0.8040201
561;56.2;0.973544466;0.825161402;40.64321608;1.984305426;1.937957971;-0.001064907;-0.001976535;-0.014658262;-0.000315154;0.809045226
562;56.3;0.96784086;0.827934851;40.88944724;1.981859888;1.924294645;-0.00134218;-0.002445538;-0.013663326;-0.000277273;0.814070352
563;56.4;0.960851121;0.832673307;41.13567839;1.978827454;1.911779913;-0.001575156;-0.003032434;-0.012514732;-0.000232977;0.819095477
564;56.5;0.952569772;0.838836815;41.38190955;1.975075744;1.900520981;-0.001758461;-0.00375171;-0.011258932;-0.000183304;0.824120603
565;56.6;0.943414437;0.846378127;41.6281407;1.970650401;1.890517299;-0.00189391;-0.004425343;-0.010003682;-0.000135449;0.829145729
566;56.7;0.933945471;0.855443239;41.87437186;1.965548547;1.881849103;-0.001979938;-0.005101854;-0.008668195;-8.60E-05;0.834170854
567;56.8;0.924702817;0.866190985;42.12060302;1.95970194;1.874751351;-0.002009951;-0.005846607;-0.007097752;-3.00E-05;0.83919598
568;56.9;0.916205461;0.878795231;42.36683417;1.953195402;1.869437103;-0.001982102;-0.006506538;-0.005314248;2.78E-05;0.844221106
569;57;0.90895402;0.893353457;42.61306533;1.946406041;1.865589154;-0.001912446;-0.006789361;-0.003847949;6.97E-05;0.849246231
570;57.1;0.903435803;0.909555186;42.85929648;1.939437892;1.863478838;-0.001798733;-0.006968149;-0.002110316;0.000113713;0.854271357
571;57.2;0.900133531;0.926953695;43.10552764;1.93248276;1.863187966;-0.001642877;-0.006955132;-0.000290872;0.000155856;0.859296482
572;57.3;0.899536435;0.945068805;43.35175879;1.92585943;1.86484131;-0.001450416;-0.006623331;0.001653344;0.000192461;0.864321608
573;57.4;0.902153903;0.963381653;43.59798995;1.919797914;1.86800376;-0.001235711;-0.006061515;0.00316245;0.000214705;0.869346734
574;57.5;0.908287004;0.981342626;43.84422111;1.914617023;1.872624051;-0.001008405;-0.005180891;0.004620291;0.000227306;0.874371859
575;57.6;0.917486713;0.998396418;44.09045226;1.910714954;1.878845988;-0.00077344;-0.003902069;0.006221937;0.000234965;0.879396985
576;57.7;0.929156285;1.013960697;44.33668342;1.908075965;1.886164271;-0.000544269;-0.002638989;0.007318283;0.00022917;0.884422111
577;57.8;0.942688361;1.02742631;44.58291457;1.906778628;1.894287123;-0.000326851;-0.001297337;0.008122852;0.000217418;0.889447236
578;57.9;0.957450338;1.038169181;44.82914573;1.907130424;1.903163996;-0.000130282;0.000351797;0.008876873;0.000196569;0.894472362
579;58;0.972936026;1.046065394;45.07537688;1.909118973;1.912424412;3.88E-05;0.001988549;0.009260416;0.000169069;0.899497487
580;58.1;0.988999588;1.052212726;45.32160804;1.912513835;1.921786508;0.000175926;0.003394861;0.009362096;0.000137139;0.904522613
581;58.2;1.005543006;1.057924915;45.5678392;1.917318027;1.931218852;0.000283093;0.004804192;0.009432344;0.000107167;0.909547739
582;58.3;1.022461154;1.0645481;45.81407035;1.923574623;1.940849446;0.000361832;0.006256596;0.009630594;7.87E-05;0.914572864
583;58.4;1.039640905;1.073456689;46.06030151;1.931259922;1.950895647;0.000415263;0.007685299;0.0100462;5.34E-05;0.91959799
584;58.5;1.056924332;1.085431004;46.30653266;1.940206725;1.961583315;0.000453577;0.008946803;0.010687669;3.83E-05;0.924623116
585;58.6;1.074076546;1.100137549;46.55276382;1.950509168;1.973298721;0.000482359;0.010302443;0.011715406;2.88E-05;0.929648241
586;58.7;1.090840918;1.117120735;46.79899497;1.961840392;1.985984545;0.000509853;0.011331223;0.012685823;2.75E-05;0.934673367
587;58.8;1.106946184;1.135907287;47.04522613;1.974114866;1.999790465;0.000539095;0.012274474;0.013805921;2.92E-05;0.939698492
588;58.9;1.122113572;1.155987021;47.29145729;1.987283634;2.014884952;0.000574886;0.013168768;0.015094486;3.58E-05;0.944723618
589;59;1.136300903;1.176403256;47.53768844;2.001286674;2.031349066;0.000620856;0.01400304;0.016464114;4.60E-05;0.949748744
590;59.1;1.149804526;1.195570477;47.7839196;2.015897366;2.048830727;0.00067678;0.014610691;0.01748166;5.59E-05;0.954773869
591;59.2;1.162962151;1.211764239;48.03015075;2.03110606;2.067036279;0.000734555;0.015208695;0.018205553;5.78E-05;0.959798995
592;59.3;1.176128654;1.223188378;48.27638191;2.046918034;2.08549514;0.000787626;0.015811974;0.01845886;5.31E-05;0.964824121
593;59.4;1.189656554;1.228073796;48.52261307;2.063244227;2.103486144;0.000822825;0.016326193;0.017991004;3.52E-05;0.969849246
594;59.5;1.203457526;1.225744854;48.76884422;2.080164877;2.12032853;0.000824448;0.016920649;0.016842386;1.62E-06;0.974874372
595;59.6;1.21696824;1.216691179;49.01507538;2.097507917;2.135504597;0.00078333;0.01734304;0.015176067;-4.11E-05;0.979899498
596;59.7;1.229578918;1.201550873;49.26130653;2.115223514;2.148472169;0.000694466;0.017715597;0.012967572;-8.89E-05;0.984924623
597;59.8;1.240656723;1.181033853;49.50753769;2.133142239;2.158796026;0.000549867;0.017918725;0.010323857;-0.000144599;0.989949749
598;59.9;1.249519586;1.155956322;49.75376884;2.151048864;2.166129202;0.000346343;0.017906625;0.007333176;-0.000203524;0.994974874
599;60;1.254987882;1.128071853;50;2.168575917;2.170493988;9.00E-05;0.017527054;0.004364787;-0.000256361;1
600;60.1;1.255506049;1.099719379;50;2.185274958;2.171967926;-0.000206507;0.01669904;0.001473937;-0.000296489;1
601;60.2;1.2495547;1.073043862;50;2.200583922;2.170880167;-0.00052947;0.015308964;-0.001087758;-0.000322963;1
602;60.3;1.235729157;1.049987808;50;2.21372174;2.16754151;-0.000858821;0.013137819;-0.003338658;-0.000329351;1
603;60.4;1.213077846;1.032162621;50;2.224011482;2.162620628;-0.001167795;0.010289742;-0.004920882;-0.000308974;1
604;60.5;1.183454384;1.019320052;50;2.230926168;2.1567403;-0.001433807;0.006914686;-0.005880328;-0.000266012;1
605;60.6;1.150161609;1.010242427;50;2.234069595;2.150227626;-0.001639756;0.003143427;-0.006512674;-0.000205948;1
606;60.7;1.11625811;1.003787105;50;2.233797493;2.143432572;-0.001781594;-0.000272102;-0.006795054;-0.000141838;1
607;60.8;1.084482944;0.998865406;50;2.230442126;2.13650239;-0.001865182;-0.003355367;-0.006930182;-8.36E-05;1
608;60.9;1.057087843;0.994530568;50;2.224579574;2.129493603;-0.001897647;-0.005862552;-0.007008787;-3.25E-05;1
609;61;1.034807824;0.990645117;50;2.216774013;2.122438327;-0.001890595;-0.007805562;-0.007055276;7.05E-06;1
610;61.1;1.01779046;0.987419794;50;2.207750662;2.11542192;-0.001854524;-0.009023351;-0.007016407;3.61E-05;1
611;61.2;1.006226715;0.985065065;50;2.19809486;2.108524139;-0.001802111;-0.009655802;-0.006897781;5.24E-05;1
612;61.3;1.000370453;0.983791288;50;2.188337906;2.101832096;-0.001742429;-0.009756954;-0.006692042;5.97E-05;1
613;61.4;1.000274026;0.983801313;50;2.179064496;2.095469837;-0.001682802;-0.00927341;-0.006362259;5.96E-05;1
614;61.5;1.004603989;0.985252964;50;2.17062508;2.089539051;-0.001631685;-0.008439416;-0.005930786;5.11E-05;1
615;61.6;1.011592057;0.988294775;50;2.163282081;2.084194479;-0.001589411;-0.007342999;-0.005344572;4.23E-05;1
616;61.7;1.019453114;0.993084293;50;2.157097626;2.079600202;-0.001556143;-0.006184454;-0.004594277;3.33E-05;1
617;61.8;1.026353963;0.999790621;50;2.151879918;2.075897512;-0.001525955;-0.005217708;-0.00370269;3.02E-05;1
618;61.9;1.030660257;1.008348241;50;2.147330633;2.073276204;-0.001489701;-0.004549285;-0.002621308;3.63E-05;1
619;62;1.031658866;1.017744616;50;2.143091759;2.07158543;-0.001439761;-0.004238874;-0.001690774;4.99E-05;1
620;62.1;1.028882925;1.026704809;50;2.138778894;2.070840713;-0.001373402;-0.004312864;-0.000744718;6.64E-05;1
621;62.2;1.021908725;1.033909735;50;2.134025375;2.070821338;-0.001282413;-0.004753519;-1.94E-05;9.10E-05;1
622;62.3;1.01037334;1.038010943;50;2.128414425;2.07117676;-0.001168493;-0.00561095;0.000355422;0.00011392;1
623;62.4;0.994483542;1.038211307;50;2.121496472;2.071538219;-0.001027985;-0.006917953;0.000361459;0.000140508;1
624;62.5;0.975842939;1.035277919;50;2.113198348;2.071597614;-0.000864671;-0.008298125;5.94E-05;0.000163314;1
625;62.6;0.956208834;1.030264968;50;2.103516448;2.07118272;-0.000683317;-0.0096819;-0.000414894;0.000181354;1
626;62.7;0.937216627;1.024224375;50;2.092407921;2.07016846;-0.000485029;-0.011108526;-0.001014261;0.000198288;1
627;62.8;0.920373443;1.018189584;50;2.080097907;2.068557602;-0.000272737;-0.012310014;-0.001610858;0.000212292;1
628;62.9;0.90662138;1.013086949;50;2.067044123;2.066499719;-5.46E-05;-0.013053784;-0.002057883;0.000218162;1
629;63;0.895918713;1.009652759;50;2.053631855;2.064194473;0.000168113;-0.013412268;-0.002305247;0.000222687;1
630;63.1;0.888133659;1.008597988;50;2.040142013;2.061874771;0.000390625;-0.013489842;-0.002319702;0.000222512;1
631;63.2;0.883164121;1.010644469;50;2.026852718;2.059862462;0.000615182;-0.013289295;-0.002012308;0.000224557;1
632;63.3;0.880932473;1.016525626;50;2.014000263;2.058513794;0.000844645;-0.012852455;-0.001348668;0.000229463;1
633;63.4;0.881197055;1.025869684;50;2.001830588;2.058126227;0.001079025;-0.012169675;-0.000387567;0.00023438;1
634;63.5;0.883442363;1.036504193;50;1.990533876;2.05885296;0.001318441;-0.011296711;0.000726733;0.000239417;1
635;63.6;0.887137939;1.046020263;50;1.980124416;2.060332398;0.001557541;-0.010409461;0.001479438;0.000239099;1
636;63.7;0.891753485;1.051924237;50;1.970661525;2.062250303;0.001786966;-0.009462891;0.001917905;0.000229426;1
637;63.8;0.896757649;1.051745539;50;1.962203746;2.064048905;0.001997268;-0.008457779;0.001798602;0.000210302;1
638;63.9;0.901797888;1.044716768;50;1.954671194;2.06508329;0.002174345;-0.007532552;0.001034385;0.000177077;1
639;64;0.906738517;1.032098711;50;1.947996834;2.064841684;0.00231142;-0.006674361;-0.000241606;0.000137075;1
640;64.1;0.911453884;1.015306963;50;1.942124082;2.062943432;0.002401387;-0.005872751;-0.001898252;9.00E-05;1
641;64.2;0.915815904;0.995739249;50;1.936967933;2.059242011;0.002439473;-0.00515615;-0.003701421;3.81E-05;1
642;64.3;0.919707822;0.97474295;50;1.932430863;2.0537437;0.002430655;-0.004537069;-0.005498311;-8.82E-06;1
643;64.4;0.923266884;0.9538009;50;1.928485132;2.046337046;0.002372109;-0.003945731;-0.007406654;-5.85E-05;1
644;64.5;0.926862622;0.934474776;50;1.925081665;2.03739312;0.00226896;-0.003403467;-0.008943926;-0.00010315;1
645;64.6;0.930878646;0.918209977;50;1.922219617;2.027348467;0.002131369;-0.002862048;-0.010044653;-0.00013759;1
646;64.7;0.935705569;0.90636545;50;1.919933527;2.016695042;0.001968148;-0.00228609;-0.010653425;-0.000163221;1
647;64.8;0.941699355;0.900176031;50;1.918331683;2.005986987;0.001789161;-0.001601843;-0.010708055;-0.000178987;1
648;64.9;0.948671584;0.899724103;50;1.917523883;1.995777444;0.001602256;-0.000807801;-0.010209543;-0.000186905;1
649;65;0.956049718;0.904376432;50;1.917448111;1.986560302;0.001417621;-7.58E-05;-0.009217142;-0.000184635;1
650;65.1;0.963236931;0.913565523;50;1.918047677;1.97871101;0.001246206;0.000599566;-0.007849293;-0.000171416;1
651;65.2;0.969618582;0.926772982;50;1.919197886;1.972499536;0.001095006;0.001150209;-0.006211474;-0.000151199;1
652;65.3;0.974599842;0.943490827;50;1.920763029;1.968249117;0.000972112;0.001565142;-0.004250418;-0.000122894;1
653;65.4;0.977877731;0.963109161;50;1.922568076;1.966258743;0.000886867;0.001805047;-0.001990374;-8.52E-05;1
654;65.5;0.979306874;0.984933426;50;1.924410944;1.96638003;0.000846058;0.001842868;0.000121287;-4.08E-05;1
655;65.6;0.978752408;1.008211392;50;1.926108329;1.968727451;0.0008501;0.001697385;0.002347421;4.04E-06;1
656;65.7;0.976091303;1.032118393;50;1.927469278;1.973260446;0.000903091;0.001360949;0.004532995;5.30E-05;1
657;65.8;0.971283345;1.055776498;50;1.928304736;1.979876214;0.001008326;0.000835458;0.006615768;0.000105235;1
658;65.9;0.964722839;1.078404338;50;1.928452686;1.98843489;0.00116591;0.00014795;0.008558677;0.000157584;1
659;66;0.956963937;1.099229081;50;1.927872104;1.998545527;0.001371512;-0.000580582;0.010110636;0.000205601;1
660;66.1;0.948550358;1.117433222;50;1.926565697;2.009826312;0.001615847;-0.001306407;0.011280786;0.000244336;1
661;66.2;0.940009923;1.132169819;50;1.924554227;2.021918907;0.001891453;-0.00201147;0.012092595;0.000275606;1
662;66.3;0.931812934;1.142782286;50;1.921784274;2.034566488;0.002194182;-0.002769953;0.012647581;0.000302729;1
663;66.4;0.924237906;1.149532713;50;1.918433859;2.047240454;0.002513091;-0.003350415;0.012673966;0.000318909;1
664;66.5;0.917506012;1.152985943;50;1.914639415;2.059592883;0.002835558;-0.003794444;0.01235243;0.000322467;1
665;66.6;0.91183344;1.153746698;50;1.910478712;2.071377123;0.003154858;-0.004160703;0.01178424;0.0003193;1
666;66.7;0.907433735;1.152443521;50;1.906128568;2.082435231;0.003465765;-0.004350145;0.011058108;0.000310907;1
667;66.8;0.90441877;1.149695865;50;1.901732857;2.092654933;0.003760859;-0.004395711;0.010219702;0.000295094;1
668;66.9;0.902455151;1.146036903;50;1.897386948;2.101985077;0.004038714;-0.004345909;0.009330144;0.000277855;1
669;67;0.901092848;1.141972229;50;1.893152449;2.110458889;0.004296138;-0.004234499;0.008473812;0.000257424;1
670;67.1;0.899886519;1.138001362;50;1.889033852;2.118127402;0.004535847;-0.004118597;0.007668512;0.000239708;1
671;67.2;0.898393699;1.13461698;50;1.884977382;2.125028918;0.004757619;-0.00405647;0.006901517;0.000221772;1
672;67.3;0.896348563;1.132012382;50;1.880943605;2.13132446;0.004966491;-0.004033777;0.006295542;0.000208872;1
673;67.4;0.894047367;1.129432268;50;1.876903766;2.137038755;0.005164253;-0.004039839;0.005714295;0.000197763;1
674;67.5;0.891896241;1.125938284;50;1.872869799;2.142110385;0.00534907;-0.004033967;0.00507163;0.000184817;1
675;67.6;0.890297536;1.120605181;50;1.868898862;2.146408607;0.005517672;-0.003970937;0.004298221;0.000168602;1
676;67.7;0.889651121;1.112533786;50;1.865080222;2.149615118;0.005664129;-0.00381864;0.003206512;0.000146457;1
677;67.8;0.890273846;1.101336767;50;1.861515494;2.15164214;0.005779906;-0.003564728;0.002027022;0.000115777;1
678;67.9;0.892286846;1.087772329;50;1.85834033;2.152211193;0.005863882;-0.003175164;0.000569053;8.40E-05;1
679;68;0.895789028;1.072743;50;1.855665399;2.151285457;0.005905444;-0.002674931;-0.000925736;4.16E-05;1
680;68.1;0.900887875;1.057114568;50;1.853613338;2.148902442;0.005906807;-0.002052061;-0.002383015;1.36E-06;1
681;68.2;0.907696938;1.041706113;50;1.852294891;2.145190776;0.005866946;-0.001318447;-0.003711666;-3.99E-05;1
682;68.3;0.915958014;1.027125055;50;1.851768894;2.140362425;0.005789636;-0.000525997;-0.004828351;-7.73E-05;1
683;68.4;0.924719412;1.013654385;50;1.852157031;2.134377608;0.00567008;0.000388137;-0.005984817;-0.000119556;1
684;68.5;0.932922855;1.001533747;50;1.853332519;2.127484356;0.005514367;0.001175488;-0.006893252;-0.000155713;1
685;68.6;0.93947338;0.990993967;50;1.855089769;2.119890342;0.005333012;0.00175725;-0.007594014;-0.000181355;1
686;68.7;0.943274324;0.982261899;50;1.857144738;2.111724299;0.005132678;0.002054969;-0.008166043;-0.000200334;1
687;68.8;0.944163255;0.975610162;50;1.859157348;2.103401895;0.004925156;0.00201261;-0.008322403;-0.000207522;1
688;68.9;0.943257344;0.971377078;50;1.860966504;2.095112005;0.004722841;0.001809156;-0.00828989;-0.000202315;1
689;69;0.941773636;0.96991498;50;1.862516381;2.087118425;0.004528941;0.001549877;-0.00799358;-0.0001939;1
690;69.1;0.94092565;0.971595565;50;1.863891243;2.079668611;0.004350363;0.001374862;-0.007449814;-0.000178578;1
691;69.2;0.941891911;0.976788133;50;1.865295291;2.073139329;0.004187614;0.001404049;-0.006529282;-0.000162749;1
692;69.3;0.945097025;0.985099528;50;1.866948159;2.06779318;0.004044008;0.001652867;-0.005346149;-0.000143607;1
693;69.4;0.950197237;0.995321342;50;1.868998059;2.063693321;0.003917707;0.002049901;-0.004099859;-0.000126301;1
694;69.5;0.956817973;1.006171744;50;1.871566339;2.060833144;0.003806568;0.00256828;-0.002860176;-0.000111139;1
695;69.6;0.964582184;1.016315713;50;1.874699529;2.059044062;0.003705952;0.00313319;-0.001789082;-0.000100616;1
696;69.7;0.973102093;1.024411467;50;1.878497208;2.058123699;0.003611374;0.00379768;-0.000920363;-9.46E-05;1
697;69.8;0.981935087;1.029783992;50;1.883049008;2.057859777;0.003515848;0.0045518;-0.000263922;-9.55E-05;1
698;69.9;0.990589099;1.032309472;50;1.888234433;2.057850363;0.003413418;0.005185425;-9.41E-06;-0.000102431;1
699;70;0.998553893;1.031900816;50;1.893891575;2.057804815;0.003300302;0.005657142;-4.55E-05;-0.000113116;1
700;70.1;1.005304153;1.028495665;50;1.899952283;2.057384806;0.003175332;0.006060708;-0.000420009;-0.00012497;1
701;70.2;1.010335605;1.022105884;50;1.906141254;2.056450706;0.003034038;0.006188971;-0.0009341;-0.000141294;1
702;70.3;1.01346367;1.013255571;50;1.912287117;2.054810326;0.002881384;0.006145863;-0.00164038;-0.000152653;1
703;70.4;1.014701577;1.002755717;50;1.918261115;2.052259255;0.002713774;0.005973998;-0.002551071;-0.000167611;1
704;70.5;1.014075819;0.991400753;50;1.923888546;2.048765544;0.002533838;0.005627431;-0.003493711;-0.000179936;1
705;70.6;1.011623194;0.979955176;50;1.928935888;2.044152369;0.002343219;0.005047341;-0.004613175;-0.000190619;1
706;70.7;1.007404372;0.969058644;50;1.933337109;2.038748072;0.002146887;0.004401222;-0.005404298;-0.000196332;1
707;70.8;1.00159107;0.958667833;50;1.936933356;2.032619628;0.0019523;0.003596247;-0.006128443;-0.000194587;1
708;70.9;0.994404434;0.94845578;50;1.93965714;2.025835083;0.001761022;0.002723783;-0.006784545;-0.000191279;1
709;71;0.98606644;0.938108077;50;1.941360308;2.018332305;0.00157579;0.001703168;-0.007502779;-0.000185232;1
710;71.1;0.976797061;0.927324081;50;1.942013703;2.010102911;0.001397035;0.000653396;-0.008229393;-0.000178754;1
711;71.2;0.966929712;0.915959343;50;1.941746567;2.001288893;0.001224391;-0.000267136;-0.008814018;-0.000172645;1
712;71.3;0.957396259;0.904609566;50;1.940636447;1.991921754;0.00105825;-0.00111012;-0.009367139;-0.00016614;1
713;71.4;0.949289829;0.894077792;50;1.938716802;1.981938695;0.000896247;-0.001919645;-0.009983059;-0.000162003;1
714;71.5;0.94367029;0.885130873;50;1.936317022;1.971545098;0.000736554;-0.00239978;-0.010393597;-0.000159693;1
715;71.6;0.941586362;0.878509809;50;1.933786807;1.961013398;0.000575853;-0.002530215;-0.010531699;-0.000160701;1
716;71.7;0.943877007;0.874722101;50;1.931614881;1.950649183;0.000413433;-0.002171926;-0.010364215;-0.00016242;1
717;71.8;0.950548284;0.873433691;50;1.93014794;1.940678137;0.000243514;-0.00146694;-0.009971046;-0.00016992;1
718;71.9;0.961450987;0.874131303;50;1.929737698;1.931272671;6.62E-05;-0.000410243;-0.009405467;-0.000177356;1
719;72;0.976483643;0.876316186;50;1.930798288;1.922553526;-0.000126412;0.001060591;-0.008719145;-0.00019257;1
720;72.1;0.99558446;0.879494379;50;1.933849484;1.914621032;-0.000340004;0.003051196;-0.007932494;-0.000213592;1
721;72.2;1.018337359;0.883346549;50;1.938927658;1.907471616;-0.00058002;0.005078174;-0.007149416;-0.000240016;1
722;72.3;1.043201357;0.888047973;50;1.946188805;1.901165709;-0.000845808;0.007261147;-0.006305907;-0.000265788;1
723;72.4;1.068291243;0.893866686;50;1.95543599;1.895747367;-0.001135651;0.009247185;-0.005418342;-0.000289842;1
724;72.5;1.091536878;0.901081018;50;1.966484792;1.891344572;-0.001441085;0.011048803;-0.004402794;-0.000305434;1
725;72.6;1.110704501;0.909982884;50;1.978959264;1.888172766;-0.001753937;0.012474472;-0.003171807;-0.000312852;1
726;72.7;1.124258791;0.920808945;50;1.991914091;1.886069113;-0.002057064;0.012954827;-0.002103653;-0.000303127;1
727;72.8;1.132365257;0.933660245;50;2.004944327;1.885422523;-0.002338932;0.013030235;-0.000646589;-0.000281867;1
728;72.9;1.135494153;0.94863318;50;2.017683403;1.886239066;-0.002581754;0.012739077;0.000816542;-0.000242823;1
729;73;1.134193176;0.965839439;50;2.02963518;1.888707588;-0.002782648;0.011951777;0.002468522;-0.000200893;1
730;73.1;1.129063324;0.98540129;50;2.040486649;1.893027197;-0.00292404;0.010851469;0.004319609;-0.000141392;1
731;73.2;1.120697207;1.007076554;50;2.049992315;1.89922674;-0.003002771;0.009505666;0.006199544;-7.87E-05;1
732;73.3;1.109639441;1.029995162;50;2.05796357;1.907345967;-0.003012554;0.007971256;0.008119226;-9.78E-06;1
733;73.4;1.096432314;1.053151907;50;2.064249908;1.917330166;-0.002955565;0.006286338;0.009984199;5.70E-05;1
734;73.5;1.081610401;1.075448899;50;2.068719012;1.929101615;-0.002822965;0.004469104;0.011771449;0.000132601;1
735;73.6;1.065695723;1.095711857;50;2.071446209;1.942229482;-0.002626765;0.002727197;0.013127867;0.000196199;1
736;73.7;1.049304069;1.113110124;50;2.07248172;1.956363204;-0.002375034;0.001035511;0.014133722;0.000251731;1
737;73.8;1.033153204;1.1272879;50;2.071934997;1.971143065;-0.002076951;-0.000546723;0.014779861;0.000298083;1
738;73.9;1.017925755;1.137934827;50;2.069976633;1.986194969;-0.001743098;-0.001958363;0.015051904;0.000333853;1
739;74;1.004264837;1.144765821;50;2.066834945;2.001135635;-0.001385385;-0.003141688;0.014940666;0.000357713;1
740;74.1;0.992759468;1.147546208;50;2.062791258;2.015584824;-0.00101691;-0.004043687;0.014449189;0.000368475;1
741;74.2;0.983549054;1.146418217;50;2.058097446;2.029187547;-0.000650025;-0.004693813;0.013602723;0.000366886;1
742;74.3;0.976394843;1.141866437;50;2.052882796;2.041600545;-0.000294598;-0.005214649;0.012412998;0.000355427;1
743;74.4;0.971063286;1.134412324;50;2.047472569;2.052710658;3.96E-05;-0.005410227;0.011110113;0.000334214;1
744;74.5;0.967335973;1.124589511;50;2.042030245;2.062341229;0.000348055;-0.005442324;0.009630571;0.000308438;1
745;74.6;0.965015852;1.112929624;50;2.036614193;2.070255302;0.000620547;-0.005416052;0.007914073;0.000272492;1
746;74.7;0.964037722;1.099925117;50;2.031395914;2.076538916;0.000856927;-0.005218279;0.006283614;0.00023638;1
747;74.8;0.964426735;1.086033625;50;2.026512179;2.080931932;0.00105415;-0.004883735;0.004393017;0.000197223;1
748;74.9;0.966215464;1.071694484;50;2.022036033;2.08385404;0.001207379;-0.004476145;0.002922108;0.000153229;1
749;75;0.969442721;1.05732652;50;2.01809199;2.085285312;0.00132235;-0.003944043;0.001431272;0.00011497;1
750;75.1;0.974110872;1.043338661;50;2.014803763;2.085258276;0.001396115;-0.003288227;-2.70E-05;7.38E-05;1
751;75.2;0.979850249;1.030217611;50;2.012233027;2.083956657;0.001429368;-0.002570736;-0.001301619;3.33E-05;1
752;75.3;0.986090584;1.01847673;50;2.010414696;2.081538396;0.001425813;-0.001818331;-0.002418261;-3.55E-06;1
753;75.4;0.992246781;1.008609091;50;2.009305323;2.078239373;0.001387708;-0.001109372;-0.003299023;-3.81E-05;1
754;75.5;0.99771927;1.001095311;50;2.008772101;2.074385781;0.001325351;-0.000533223;-0.003853592;-6.24E-05;1
755;75.6;1.002018852;0.99625321;50;2.008692021;2.070245331;0.001247532;-8.01E-05;-0.004140449;-7.78E-05;1
756;75.7;1.005415048;0.993414846;50;2.008912531;2.066060026;0.001160051;0.00022051;-0.004185306;-8.75E-05;1
757;75.8;1.008478132;0.991552538;50;2.00939722;2.061915387;0.001068727;0.000484689;-0.004144639;-9.13E-05;1
758;75.9;1.011787066;0.989651328;50;2.010176839;2.057792455;0.00097185;0.000779619;-0.004122932;-9.69E-05;1
759;76;1.015928662;0.986704967;50;2.011382943;2.053534618;0.000865737;0.001206104;-0.004257838;-0.000106113;1
760;76.1;1.021269636;0.981957733;50;2.012976802;2.049090629;0.000745916;0.001593859;-0.004443989;-0.000119821;1
761;76.2;1.027138423;0.975735683;50;2.015002396;2.044324273;0.000613257;0.002025593;-0.004766355;-0.000132659;1
762;76.3;1.032552329;0.968661546;50;2.017425153;2.039153362;0.000464874;0.002422757;-0.005170911;-0.000148383;1
763;76.4;1.036508549;0.961344367;50;2.0201302;2.033525854;0.000301018;0.002705047;-0.005627508;-0.000163856;1
764;76.5;1.037993524;0.954376041;50;2.022835231;2.027431642;0.000127225;0.002705031;-0.006094212;-0.000173793;1
765;76.6;1.036329976;0.948205989;50;2.025270535;2.021035431;-4.99E-05;0.002435304;-0.006396211;-0.000177093;1
766;76.7;1.031946619;0.942861122;50;2.027167993;2.014479773;-0.000220481;0.001897458;-0.006555658;-0.000170612;1
767;76.8;1.025509192;0.938285113;50;2.028325917;2.007801334;-0.000379704;0.001157924;-0.00667844;-0.000159224;1
768;76.9;1.017682795;0.93442442;50;2.0286006;2.001060945;-0.000523512;0.000274683;-0.006740388;-0.000143807;1
769;77;1.009121152;0.931228495;50;2.028040109;1.994359526;-0.00064897;-0.000560491;-0.00670142;-0.000125458;1
770;77.1;1.000500231;0.928837695;50;2.026673319;1.987766499;-0.000757594;-0.00136679;-0.006593026;-0.000108624;1
771;77.2;0.992571419;0.927851257;50;2.02452273;1.981427003;-0.000846392;-0.002150588;-0.006339497;-8.88E-05;1
772;77.3;0.98607754;0.928939205;50;2.021879754;1.975484451;-0.000914913;-0.002642976;-0.005942552;-6.85E-05;1
773;77.4;0.981745993;0.932786124;50;2.018968081;1.970181041;-0.000966439;-0.002911673;-0.00530341;-5.15E-05;1
774;77.5;0.98029696;0.940102692;50;2.016033066;1.965807092;-0.000999006;-0.002935015;-0.004373949;-3.26E-05;1
775;77.6;0.98195432;0.951051386;50;2.013420299;1.962834485;-0.001011608;-0.002612767;-0.002972607;-1.26E-05;1
776;77.7;0.986035049;0.964727543;50;2.011306353;1.961310423;-0.001002226;-0.002113946;-0.001524062;9.38E-06;1
777;77.8;0.991766807;0.980078767;50;2.009852143;1.961336611;-0.000976625;-0.00145421;2.62E-05;2.56E-05;1
778;77.9;0.998370283;0.995993467;50;2.009197399;1.963103499;-0.000932339;-0.000654744;0.001766888;4.43E-05;1
779;78;1.005051893;1.011293153;50;2.009148034;1.96608039;-0.000873202;-4.94E-05;0.002976891;5.91E-05;1
780;78.1;1.011119742;1.024963089;50;2.009628117;1.970078741;-0.000805098;0.000480083;0.003998351;6.81E-05;1
781;78.2;1.016034823;1.036268168;50;2.010605547;1.975056312;-0.00072726;0.00097743;0.004977571;7.78E-05;1
782;78.3;1.019263226;1.044481983;50;2.011913718;1.980733975;-0.000641155;0.001308171;0.005677663;8.61E-05;1
783;78.4;1.020271458;1.048882167;50;2.013250612;1.986504328;-0.0005516;0.001336894;0.005770353;8.96E-05;1
784;78.5;1.018562122;1.048816199;50;2.014346617;1.991953548;-0.000464894;0.001096005;0.00544922;8.67E-05;1
785;78.6;1.014292597;1.044750327;50;2.014980396;1.99673124;-0.000381618;0.000633779;0.004777692;8.33E-05;1
786;78.7;1.008292584;1.038297162;50;2.015015469;2.000649139;-0.000302079;3.51E-05;0.003917899;7.95E-05;1
787;78.8;1.001415464;1.031107676;50;2.014405698;2.003689945;-0.000228675;-0.000609771;0.003040806;7.34E-05;1
788;78.9;0.994496455;1.024794427;50;2.013124995;2.005934841;-0.000157632;-0.001280703;0.002244897;7.10E-05;1
789;79;0.988320084;1.020849637;50;2.011314381;2.007685961;-8.75E-05;-0.001810613;0.001751119;7.02E-05;1
790;79.1;0.983206309;1.019459433;50;2.00912276;2.00921248;-1.28E-05;-0.002191621;0.001526519;7.46E-05;1
791;79.2;0.979119166;1.019801643;50;2.00663955;2.01070411;6.51E-05;-0.00248321;0.00149163;7.80E-05;1
792;79.3;0.976016676;1.021037144;50;2.003987894;2.01222226;0.000148236;-0.002651656;0.00151815;8.31E-05;1
793;79.4;0.973860265;1.022327251;50;2.001305959;2.013761761;0.000233005;-0.002681934;0.001539501;8.48E-05;1
794;79.5;0.972633406;1.022884602;50;1.998611195;2.015289463;0.00031686;-0.002694764;0.001527702;8.39E-05;1
795;79.6;0.97252226;1.022498152;50;1.996035273;2.016702218;0.000397903;-0.002575923;0.001412755;8.10E-05;1
796;79.7;0.973836363;1.021304919;50;1.993701409;2.017934181;0.000470237;-0.002333863;0.001231963;7.23E-05;1
797;79.8;0.97689402;1.0194481;50;1.991791137;2.018914798;0.000530981;-0.001910272;0.000980618;6.07E-05;1
798;79.9;0.982025809;1.017071366;50;1.990542928;2.019585659;0.000574379;-0.001248209;0.00067086;4.34E-05;1
799;80;0.989471321;1.014269867;50;1.990078402;2.019948524;0.000594544;-0.000464526;0.000362865;2.02E-05;1
800;80.1;0.998671626;1.010782361;50;1.990486335;2.019971661;0.000590924;0.000407933;2.31E-05;-3.62E-06;1
801;;;;;;;;;;;
802;;;;;;;;;;;
803;;;;;;;;;;;
804;;;;;;;;;;;
805;;;;;;;;;;;
806;;;;;;;;;;;
807;;;;;;;;;;;
808;;;;;;;;;;;
809;;;;;;;;;;;
810;;;;;;;;;;;
811;;;;;;;;;;;
812;;;;;;;;;;;
813;;;;;;;;;;;
814;;;;;;;;;;;
815;;;;;;;;;;;
816;;;;;;;;;;;
817;;;;;;;;;;;
818;;;;;;;;;;;
819;;;;;;;;;;;
820;;;;;;;;;;;
821;;;;;;;;;;;
822;;;;;;;;;;;
823;;;;;;;;;;;
824;;;;;;;;;;;
825;;;;;;;;;;;
826;;;;;;;;;;;
827;;;;;;;;;;;
828;;;;;;;;;;;
829;;;;;;;;;;;
830;;;;;;;;;;;
831;;;;;;;;;;;
832;;;;;;;;;;;
833;;;;;;;;;;;
834;;;;;;;;;;;
835;;;;;;;;;;;
836;;;;;;;;;;;
837;;;;;;;;;;;
838;;;;;;;;;;;
839;;;;;;;;;;;
840;;;;;;;;;;;
841;;;;;;;;;;;
842;;;;;;;;;;;
843;;;;;;;;;;;
844;;;;;;;;;;;
845;;;;;;;;;;;
846;;;;;;;;;;;
847;;;;;;;;;;;
848;;;;;;;;;;;
849;;;;;;;;;;;
850;;;;;;;;;;;
851;;;;;;;;;;;
852;;;;;;;;;;;
853;;;;;;;;;;;
854;;;;;;;;;;;
855;;;;;;;;;;;
856;;;;;;;;;;;
857;;;;;;;;;;;
858;;;;;;;;;;;
859;;;;;;;;;;;
860;;;;;;;;;;;
861;;;;;;;;;;;
862;;;;;;;;;;;
863;;;;;;;;;;;
864;;;;;;;;;;;
865;;;;;;;;;;;
866;;;;;;;;;;;
867;;;;;;;;;;;
868;;;;;;;;;;;
869;;;;;;;;;;;
870;;;;;;;;;;;
871;;;;;;;;;;;
872;;;;;;;;;;;
873;;;;;;;;;;;
874;;;;;;;;;;;
875;;;;;;;;;;;
876;;;;;;;;;;;
877;;;;;;;;;;;
878;;;;;;;;;;;
879;;;;;;;;;;;
880;;;;;;;;;;;
881;;;;;;;;;;;
882;;;;;;;;;;;
883;;;;;;;;;;;
884;;;;;;;;;;;
885;;;;;;;;;;;
886;;;;;;;;;;;
887;;;;;;;;;;;
888;;;;;;;;;;;
889;;;;;;;;;;;
890;;;;;;;;;;;
891;;;;;;;;;;;
892;;;;;;;;;;;
893;;;;;;;;;;;
894;;;;;;;;;;;
895;;;;;;;;;;;
896;;;;;;;;;;;
897;;;;;;;;;;;
898;;;;;;;;;;;
899;;;;;;;;;;;
900;;;;;;;;;;;
901;;;;;;;;;;;
902;;;;;;;;;;;
903;;;;;;;;;;;
904;;;;;;;;;;;
905;;;;;;;;;;;
906;;;;;;;;;;;
907;;;;;;;;;;;
908;;;;;;;;;;;
909;;;;;;;;;;;
910;;;;;;;;;;;
911;;;;;;;;;;;
912;;;;;;;;;;;
913;;;;;;;;;;;
914;;;;;;;;;;;
915;;;;;;;;;;;
916;;;;;;;;;;;
917;;;;;;;;;;;
918;;;;;;;;;;;
919;;;;;;;;;;;
920;;;;;;;;;;;
921;;;;;;;;;;;
922;;;;;;;;;;;
923;;;;;;;;;;;
924;;;;;;;;;;;
925;;;;;;;;;;;
926;;;;;;;;;;;
927;;;;;;;;;;;
928;;;;;;;;;;;
929;;;;;;;;;;;
930;;;;;;;;;;;
931;;;;;;;;;;;
932;;;;;;;;;;;
933;;;;;;;;;;;
934;;;;;;;;;;;
935;;;;;;;;;;;
936;;;;;;;;;;;
937;;;;;;;;;;;
938;;;;;;;;;;;
939;;;;;;;;;;;
940;;;;;;;;;;;
941;;;;;;;;;;;
942;;;;;;;;;;;
943;;;;;;;;;;;
944;;;;;;;;;;;
945;;;;;;;;;;;
946;;;;;;;;;;;
947;;;;;;;;;;;
948;;;;;;;;;;;
949;;;;;;;;;;;
950;;;;;;;;;;;
951;;;;;;;;;;;
952;;;;;;;;;;;
953;;;;;;;;;;;
954;;;;;;;;;;;
955;;;;;;;;;;;
956;;;;;;;;;;;
957;;;;;;;;;;;
958;;;;;;;;;;;
959;;;;;;;;;;;
960;;;;;;;;;;;
961;;;;;;;;;;;
962;;;;;;;;;;;
963;;;;;;;;;;;
964;;;;;;;;;;;
965;;;;;;;;;;;
966;;;;;;;;;;;
967;;;;;;;;;;;
968;;;;;;;;;;;
969;;;;;;;;;;;
970;;;;;;;;;;;
971;;;;;;;;;;;
972;;;;;;;;;;;
973;;;;;;;;;;;
974;;;;;;;;;;;
975;;;;;;;;;;;
976;;;;;;;;;;;
977;;;;;;;;;;;
978;;;;;;;;;;;
979;;;;;;;;;;;
980;;;;;;;;;;;
981;;;;;;;;;;;
982;;;;;;;;;;;
983;;;;;;;;;;;
984;;;;;;;;;;;
985;;;;;;;;;;;
986;;;;;;;;;;;
987;;;;;;;;;;;
988;;;;;;;;;;;
989;;;;;;;;;;;
990;;;;;;;;;;;
991;;;;;;;;;;;
992;;;;;;;;;;;
993;;;;;;;;;;;
994;;;;;;;;;;;
995;;;;;;;;;;;
996;;;;;;;;;;;
997;;;;;;;;;;;
998;;;;;;;;;;;
999;;;;;;;;;;;


==> Full Paper/py/plot2.csv <==
Idx;Spearman;NDCG;Spearman (acyclic);NDCG (acyclic);h
1;;;;;
2;;;;;
3;;;;;
4;;;;;
5;;;;;
6;;;;;
7;;;;;
8;;;;;
9;;;;;
10;;;;;
11;;;;;
12;;;;;
13;;;;;
14;;;;;
15;;;;;
16;;;;;
17;;;;;
18;;;;;
19;;;;;
20;;;;;
21;;;;;
22;;;;;
23;;;;;
24;;;;;
25;;;;;
26;;;;;
27;;;;;
28;;;;;
29;;;;;
30;;;;;
31;;;;;
32;;;;;
33;;;;;
34;;;;;
35;;;;;
36;;;;;
37;;;;;
38;;;;;
39;;;;;
40;;;;;
41;;;;;
42;;;;;
43;;;;;
44;;;;;
45;;;;;
46;;;;;
47;;;;;
48;;;;;
49;;;;;
50;;;;;
51;;;;;
52;;;;;
53;;;;;
54;;;;;
55;;;;;
56;;;;;
57;;;;;
58;;;;;
59;;;;;
60;;;;;
61;;;;;
62;;;;;
63;;;;;
64;;;;;
65;;;;;
66;;;;;
67;;;;;
68;;;;;
69;;;;;
70;;;;;
71;;;;;
72;;;;;
73;;;;;
74;;;;;
75;;;;;
76;;;;;
77;;;;;
78;;;;;
79;;;;;
80;;;;;
81;;;;;
82;;;;;
83;;;;;
84;;;;;
85;;;;;
86;;;;;
87;;;;;
88;;;;;
89;;;;;
90;;;;;
91;;;;;
92;;;;;
93;;;;;
94;;;;;
95;;;;;
96;;;;;
97;;;;;
98;;;;;
99;;;;;
100;;;;;
101;;;;;
102;;;;;
103;;;;;
104;;;;;
105;;;;;
106;;;;;
107;;;;;
108;;;;;
109;;;;;
110;;;;;
111;;;;;
112;;;;;
113;;;;;
114;;;;;
115;;;;;
116;;;;;
117;;;;;
118;;;;;
119;;;;;
120;;;;;
121;;;;;
122;;;;;
123;;;;;
124;;;;;
125;;;;;
126;;;;;
127;;;;;
128;;;;;
129;;;;;
130;;;;;
131;;;;;
132;;;;;
133;;;;;
134;;;;;
135;;;;;
136;;;;;
137;;;;;
138;;;;;
139;;;;;
140;;;;;
141;;;;;
142;;;;;
143;;;;;
144;;;;;
145;;;;;
146;;;;;
147;;;;;
148;;;;;
149;;;;;
150;;;;;
151;;;;;
152;;;;;
153;;;;;
154;;;;;
155;;;;;
156;;;;;
157;;;;;
158;;;;;
159;;;;;
160;;;;;
161;;;;;
162;;;;;
163;;;;;
164;;;;;
165;;;;;
166;;;;;
167;;;;;
168;;;;;
169;;;;;
170;;;;;
171;;;;;
172;;;;;
173;;;;;
174;;;;;
175;;;;;
176;;;;;
177;;;;;
178;;;;;
179;;;;;
180;;;;;
181;;;;;
182;;;;;
183;;;;;
184;;;;;
185;;;;;
186;;;;;
187;;;;;
188;;;;;
189;;;;;
190;;;;;
191;;;;;
192;;;;;
193;;;;;
194;;;;;
195;;;;;
196;;;;;
197;;;;;
198;;;;;
199;;;;;
200;0.880007493;0.953921129;0.913615723;0.99638011;1
201;0.888936064;0.953965151;0.913615723;0.99638011;1
202;0.869705295;0.953965151;0.913615723;0.99638011;1
203;0.879320679;0.976499021;0.913615723;0.99638011;1
204;0.879320679;0.976499021;0.913615723;0.99638011;1
205;0.879320679;0.976499021;0.913615723;0.99638011;1
206;0.860776723;0.973426784;0.981640411;0.998958309;1
207;0.833991009;0.972351591;0.953843562;0.997378688;1
208;0.833991009;0.972351591;0.953843562;0.997378688;1
209;0.816133866;0.971715915;0.926046713;0.99638011;1
210;0.816133866;0.971715915;0.926046713;0.99638011;1
211;0.816133866;0.971715915;0.676046713;0.835431906;1
212;0.787974525;0.940645986;0.665177147;0.835431906;1
213;0.787974525;0.940645986;0.665177147;0.835431906;1
214;0.805831668;0.941281662;0.692973997;0.836430485;1
215;0.805831668;0.941281662;0.692973997;0.836430485;1
216;0.832617383;0.942356856;0.720770846;0.838010106;1
217;0.823001998;0.934362838;0.720770846;0.838010106;1
218;0.814073427;0.934362838;0.71150523;0.838010106;1
219;0.814073427;0.934362838;0.71150523;0.838010106;1
220;0.814073427;0.934362838;0.71150523;0.838010106;1
221;0.814073427;0.934362838;0.71150523;0.838010106;1
222;0.814073427;0.934362838;0.697286521;0.838010106;1
223;0.778359141;0.932855779;0.669489671;0.836430485;1
224;0.778359141;0.932855779;0.669489671;0.836430485;1
225;0.796903097;0.941281662;0.669489671;0.836430485;1
226;0.796903097;0.941281662;0.669489671;0.836430485;1
227;0.796903097;0.941281662;0.669489671;0.836430485;1
228;0.778721279;0.941281662;0.672838815;0.836430485;1
229;0.778721279;0.941281662;0.672838815;0.836430485;1
230;0.778721279;0.941281662;0.672838815;0.836430485;1
231;0.805506993;0.942356856;0.700635665;0.838010106;1
232;0.805506993;0.942356856;0.700635665;0.838010106;1
233;0.823364136;0.942720982;0.700635665;0.838010106;1
234;0.823364136;0.942720982;0.700635665;0.838010106;1
235;0.823364136;0.942720982;0.700635665;0.838010106;1
236;0.823364136;0.942720982;0.700635665;0.838010106;1
237;0.823364136;0.942720982;0.632527123;0.835431906;1
238;0.796578422;0.941645788;0.672838815;0.836430485;1
239;0.824375624;0.944369902;0.672838815;0.836430485;1
240;0.832942058;0.944369902;0.68370838;0.836430485;1
241;0.832942058;0.944369902;0.68370838;0.836430485;1
242;0.832942058;0.944369902;0.669489671;0.836430485;1
243;0.832942058;0.944369902;0.669489671;0.836430485;1
244;0.815084915;0.943734226;0.641692822;0.835431906;1
245;0.834315684;0.974804155;0.655911531;0.835431906;1
246;0.834315684;0.974804155;0.641692822;0.835431906;1
247;0.863161838;0.974804155;0.641692822;0.835431906;1
248;0.87209041;0.974873793;0.641692822;0.835431906;1
249;0.87209041;0.974873793;0.641692822;0.835431906;1
250;0.87209041;0.974873793;0.641692822;0.835431906;1
251;0.87209041;0.974873793;0.641692822;0.835431906;1
252;0.853908591;0.974873793;0.630823257;0.835431906;1
253;0.825062438;0.974873793;0.630823257;0.835431906;1
254;0.825062438;0.974873793;0.630823257;0.835431906;1
255;0.825062438;0.974873793;0.630823257;0.835431906;1
256;0.825062438;0.974873793;0.630823257;0.835431906;1
257;0.833991009;0.975017927;0.630823257;0.835431906;1
258;0.860776723;0.975697625;0.658620106;0.836430485;1
259;0.878633866;0.976703181;0.618308414;0.835431906;1
260;0.869705295;0.976659158;0.618308414;0.835431906;1
261;0.850474525;0.94558923;0.686416955;0.838010106;1
262;0.850474525;0.94558923;0.686416955;0.838010106;1
263;0.850474525;0.94558923;0.686416955;0.838010106;1
264;0.850474525;0.94558923;0.686416955;0.838010106;1
265;0.81476024;0.944369902;0.618308414;0.835431906;1
266;0.81476024;0.944369902;0.618308414;0.835431906;1
267;0.833991009;0.975439831;0.618308414;0.835431906;1
268;0.833991009;0.975439831;0.618308414;0.835431906;1
269;0.862837163;0.975439831;0.618308414;0.835431906;1
270;0.862837163;0.975439831;0.632527123;0.835431906;1
271;0.862837163;0.975439831;0.632527123;0.835431906;1
272;0.862837163;0.975439831;0.632527123;0.835431906;1
273;0.84498002;0.974804155;0.645041966;0.835431906;1
274;0.880694306;0.975553491;0.632527123;0.835431906;1
275;0.853908591;0.974873793;0.645041966;0.835431906;1
276;0.880694306;0.975553491;0.632527123;0.835431906;1
277;0.880694306;0.975553491;0.632527123;0.835431906;1
278;0.880694306;0.975553491;0.632527123;0.835431906;1
279;0.853908591;0.974873793;0.630823257;0.835431906;1
280;0.853908591;0.974873793;0.630823257;0.835431906;1
281;0.825062438;0.974873793;0.630823257;0.835431906;1
282;0.816133866;0.974804155;0.630823257;0.835431906;1
283;0.816133866;0.974804155;0.630823257;0.835431906;1
284;0.796903097;0.943734226;0.630823257;0.835431906;1
285;0.796903097;0.943734226;0.630823257;0.835431906;1
286;0.796903097;0.943734226;0.630823257;0.835431906;1
287;0.796903097;0.943734226;0.630823257;0.835431906;1
288;0.796903097;0.943734226;0.630823257;0.835431906;1
289;0.796903097;0.943734226;0.630823257;0.835431906;1
290;0.796903097;0.943734226;0.630823257;0.835431906;1
291;0.796903097;0.943734226;0.630823257;0.835431906;1
292;0.796903097;0.943734226;0.630823257;0.835431906;1
293;0.796903097;0.943734226;0.630823257;0.835431906;1
294;0.796903097;0.943734226;0.630823257;0.835431906;1
295;0.796903097;0.943734226;0.645041966;0.835431906;1
296;0.816133866;0.974804155;0.645041966;0.835431906;1
297;0.833991009;0.975439831;0.632527123;0.835431906;1
298;0.84291958;0.975583965;0.672838815;0.836430485;1
299;0.84291958;0.975583965;0.658620106;0.836430485;1
300;0.84291958;0.975583965;0.658620106;0.836430485;1
301;0.84291958;0.975583965;0.658620106;0.836430485;1
302;0.898551449;0.976659158;0.700635665;0.838010106;1
303;0.898551449;0.976659158;0.700635665;0.838010106;1
304;0.898551449;0.976659158;0.700635665;0.838010106;1
305;0.898551449;0.976659158;0.700635665;0.838010106;1
306;0.898551449;0.976659158;0.700635665;0.838010106;1
307;0.898551449;0.976659158;0.700635665;0.838010106;1
308;0.898551449;0.976659158;0.700635665;0.838010106;1
309;0.889622877;0.976515025;0.700635665;0.838010106;1
310;0.889622877;0.976515025;0.700635665;0.838010106;1
311;0.898551449;0.976559047;0.700635665;0.838010106;1
312;0.908166833;0.982305084;0.700635665;0.838010106;1
313;0.898551449;0.976559047;0.700635665;0.838010106;1
314;0.917095405;0.982449218;0.700635665;0.838010106;1
315;0.898551449;0.976659158;0.700635665;0.838010106;1
316;0.898551449;0.976659158;0.700635665;0.838010106;1
317;0.898551449;0.976659158;0.700635665;0.838010106;1
318;0.898551449;0.976659158;0.700635665;0.838010106;1
319;0.871765734;0.975583965;0.672838815;0.836430485;1
320;0.871765734;0.975583965;0.672838815;0.836430485;1
321;0.871765734;0.975583965;0.672838815;0.836430485;1
322;0.89030969;0.981330002;0.68370838;0.836430485;1
323;0.881381119;0.981185868;0.68370838;0.836430485;1
324;0.881381119;0.981185868;0.68370838;0.836430485;1
325;0.881381119;0.981185868;0.68370838;0.836430485;1
326;0.89030969;0.981330002;0.68370838;0.836430485;1
327;0.89030969;0.981330002;0.68370838;0.836430485;0.994974874
328;0.89030969;0.981330002;0.68370838;0.836430485;0.989949749
329;0.89030969;0.981330002;0.68370838;0.836430485;0.984924623
330;0.917095405;0.982405196;0.643396688;0.835431906;0.979899497
331;0.916933067;0.982258148;0.643396688;0.835431906;0.974874372
332;0.916933067;0.982258148;0.643396688;0.835431906;0.969849246
333;0.936163836;0.987324802;0.662207358;0.836430485;0.964824121
334;0.936163836;0.987324802;0.662207358;0.836430485;0.959798995
335;0.936163836;0.987324802;0.662207358;0.836430485;0.954773869
336;0.918306693;0.986788051;0.642976589;0.834488778;0.949748744
337;0.882592408;0.984218912;0.666770363;0.834488778;0.944723618
338;0.873663836;0.984218912;0.655900798;0.834488778;0.939698492
339;0.873663836;0.984218912;0.655900798;0.834488778;0.934673367
340;0.873663836;0.984218912;0.654307582;0.834488778;0.929648241
341;0.882592408;0.984218912;0.665177147;0.834488778;0.924623116
342;0.855806693;0.983116123;0.618849065;0.832462123;0.91959799
343;0.873663836;0.983588029;0.628114682;0.832810789;0.914572864
344;0.873663836;0.983588029;0.628114682;0.832810789;0.909547739
345;0.873663836;0.983588029;0.620023013;0.83235631;0.904522613
346;0.854433067;0.978521375;0.628114682;0.832810789;0.899497487
347;0.854433067;0.978521375;0.628114682;0.832810789;0.894472362
348;0.881218781;0.979596569;0.605998809;0.832462123;0.889447236
349;0.899075924;0.981495742;0.605998809;0.832462123;0.884422111
350;0.899075924;0.981495742;0.605998809;0.832462123;0.879396985
351;0.899075924;0.981721397;0.624697748;0.833490199;0.874371859
352;0.916933067;0.982258148;0.643396688;0.835431906;0.869346734
353;0.916933067;0.982258148;0.662207358;0.836430485;0.864321608
354;0.916933067;0.982258148;0.662207358;0.836430485;0.859296482
355;0.916933067;0.982258148;0.662207358;0.836430485;0.854271357
356;0.916933067;0.982258148;0.662207358;0.836430485;0.849246231
357;0.899075924;0.981721397;0.642976589;0.834488778;0.844221106
358;0.918306693;0.986788051;0.642976589;0.834488778;0.83919598
359;0.918306693;0.986788051;0.642976589;0.834488778;0.834170854
360;0.918306693;0.986788051;0.642976589;0.834488778;0.829145729
361;0.927397602;0.986788051;0.642976589;0.834488778;0.824120603
362;0.945254745;0.987324802;0.662207358;0.836430485;0.819095477
363;0.945254745;0.987324802;0.643396688;0.835431906;0.814070352
364;0.945254745;0.987324802;0.643396688;0.835431906;0.809045226
365;0.936163836;0.987324802;0.643396688;0.835431906;0.804020101
366;0.936163836;0.987324802;0.643396688;0.835431906;0.798994975
367;0.918306693;0.986788051;0.624697748;0.833490199;0.793969849
368;0.918306693;0.986788051;0.624697748;0.833490199;0.788944724
369;0.909378122;0.986492758;0.605998809;0.832462123;0.783919598
370;0.918306693;0.986562396;0.68370838;0.837373808;0.778894472
371;0.936163836;0.98690171;0.702239613;0.83802372;0.773869347
372;0.936163836;0.98690171;0.702239613;0.83802372;0.768844221
373;0.945092408;0.987368824;0.720770846;0.839051797;0.763819095
374;0.945092408;0.987368824;0.720770846;0.839051797;0.75879397
375;0.925861638;0.987368824;0.720770846;0.839051797;0.753768844
376;0.916933067;0.987324802;0.720770846;0.839051797;0.748743719
377;0.897702298;0.982258148;0.720770846;0.839051797;0.743718593
378;0.897702298;0.982258148;0.720770846;0.839051797;0.738693467
379;0.897702298;0.982258148;0.720770846;0.839051797;0.733668342
380;0.897702298;0.982258148;0.722867182;0.839051797;0.728643216
381;0.897864635;0.983422141;0.711997617;0.839051797;0.72361809
382;0.897864635;0.983422141;0.709901281;0.839051797;0.718592965
383;0.880007493;0.98288539;0.691370048;0.83802372;0.713567839
384;0.872452547;0.985921348;0.663573199;0.835040322;0.708542714
385;0.891683317;0.985921348;0.663573199;0.835040322;0.703517588
386;0.882754745;0.985626056;0.645041966;0.83439041;0.698492462
387;0.900611888;0.987512617;0.672838815;0.837373808;0.693467337
388;0.900611888;0.987512617;0.672838815;0.837373808;0.688442211
389;0.90954046;0.987582255;0.672838815;0.837373808;0.683417085
390;0.908004496;0.981690922;0.702239613;0.83802372;0.67839196
391;0.916933067;0.982158036;0.720770846;0.839051797;0.673366834
392;0.916933067;0.982158036;0.720770846;0.839051797;0.668341709
393;0.888773726;0.981141091;0.71150523;0.838010106;0.663316583
394;0.888773726;0.981141091;0.71150523;0.838010106;0.658291457
395;0.879845155;0.981241203;0.700635665;0.838010106;0.653266332
396;0.879845155;0.981241203;0.700635665;0.838010106;0.648241206
397;0.853059441;0.980166009;0.672838815;0.836430485;0.64321608
398;0.835202298;0.979152258;0.654307582;0.834488778;0.638190955
399;0.835202298;0.979152258;0.654307582;0.834488778;0.633165829
400;0.835364635;0.980172117;0.654307582;0.834488778;0.628140704
401;0.835364635;0.980172117;0.654307582;0.834488778;0.623115578
402;0.835364635;0.980172117;0.654307582;0.834488778;0.618090452
403;0.853221778;0.981185868;0.672838815;0.836430485;0.613065327
404;0.853221778;0.981185868;0.672838815;0.836430485;0.608040201
405;0.888936064;0.982405196;0.700635665;0.838010106;0.603015075
406;0.86215035;0.981330002;0.672838815;0.836430485;0.59798995
407;0.844293207;0.980316251;0.654307582;0.834488778;0.592964824
408;0.844293207;0.98071056;0.663573199;0.835040322;0.587939698
409;0.86215035;0.982445963;0.672838815;0.837373808;0.582914573
410;0.86215035;0.982445963;0.672838815;0.837373808;0.577889447
411;0.86215035;0.982445963;0.672838815;0.837373808;0.572864322
412;0.888936064;0.982854915;0.691370048;0.83802372;0.567839196
413;0.86008991;0.94603895;0.691370048;0.83802372;0.56281407
414;0.869018482;0.946506063;0.709901281;0.839051797;0.557788945
415;0.869018482;0.946506063;0.709901281;0.839051797;0.552763819
416;0.869018482;0.946506063;0.709901281;0.839051797;0.547738693
417;0.841908092;0.942765004;0.700635665;0.838010106;0.542713568
418;0.841908092;0.943737927;0.709901281;0.839051797;0.537688442
419;0.841908092;0.943737927;0.709901281;0.839051797;0.532663317
420;0.824050949;0.943201176;0.691370048;0.83802372;0.527638191
421;0.78764985;0.933176462;0.663573199;0.835040322;0.522613065
422;0.78764985;0.933176462;0.663573199;0.835040322;0.51758794
423;0.78764985;0.933176462;0.663573199;0.835040322;0.512562814
424;0.805831668;0.935900576;0.663573199;0.835040322;0.507537688
425;0.823688811;0.93763598;0.672838815;0.837373808;0.502512563
426;0.832617383;0.937931272;0.691370048;0.83802372;0.497487437
427;0.823526474;0.936767279;0.691370048;0.83802372;0.492462312
428;0.823526474;0.936767279;0.691370048;0.83802372;0.487437186
429;0.823526474;0.936767279;0.691370048;0.83802372;0.48241206
430;0.823526474;0.936767279;0.691370048;0.83802372;0.477386935
431;0.823526474;0.936767279;0.691370048;0.83802372;0.472361809
432;0.823526474;0.936767279;0.691370048;0.83802372;0.467336683
433;0.851848152;0.952213367;0.691370048;0.83802372;0.462311558
434;0.84291958;0.951918075;0.672838815;0.837373808;0.457286432
435;0.833828671;0.950754082;0.672838815;0.837373808;0.452261307
436;0.833828671;0.950754082;0.672838815;0.837373808;0.447236181
437;0.833828671;0.950754082;0.672838815;0.837373808;0.442211055
438;0.806555944;0.947617035;0.651099685;0.826395631;0.43718593
439;0.806555944;0.947617035;0.651099685;0.826395631;0.432160804
440;0.806555944;0.947617035;0.651099685;0.826395631;0.427135678
441;0.788374126;0.939938189;0.651099685;0.826395631;0.422110553
442;0.797302697;0.939938189;0.66196925;0.826395631;0.417085427
443;0.797302697;0.939938189;0.66196925;0.826395631;0.412060302
444;0.806231269;0.940233481;0.680500483;0.827045544;0.407035176
445;0.7870005;0.925951385;0.680500483;0.827045544;0.40201005
446;0.804857642;0.926488137;0.699031716;0.828073621;0.396984925
447;0.813948551;0.92690107;0.699031716;0.828073621;0.391959799
448;0.841221279;0.935743909;0.720770846;0.839051797;0.386934673
449;0.859403097;0.938468023;0.720770846;0.839051797;0.381909548
450;0.850474525;0.938468023;0.709901281;0.839051797;0.376884422
451;0.850474525;0.938468023;0.709901281;0.839051797;0.371859296
452;0.850474525;0.938468023;0.711997617;0.839051797;0.366834171
453;0.850474525;0.938468023;0.711997617;0.839051797;0.361809045
454;0.869705295;0.952750119;0.711997617;0.839051797;0.35678392
455;0.851848152;0.952213367;0.693298677;0.83802372;0.351758794
456;0.851685814;0.951049374;0.704168242;0.83802372;0.346733668
457;0.851685814;0.951049374;0.704168242;0.83802372;0.341708543
458;0.824413087;0.947912327;0.680500483;0.827045544;0.336683417
459;0.824413087;0.947912327;0.680500483;0.827045544;0.331658291
460;0.797627373;0.945881631;0.652703634;0.824062146;0.326633166
461;0.824413087;0.947912327;0.680500483;0.827045544;0.32160804
462;0.824413087;0.947912327;0.680500483;0.827045544;0.316582915
463;0.815484515;0.947617035;0.66196925;0.826395631;0.311557789
464;0.815484515;0.947617035;0.66196925;0.826395631;0.306532663
465;0.815484515;0.947617035;0.66196925;0.826395631;0.301507538
466;0.815484515;0.947617035;0.66196925;0.826395631;0.296482412
467;0.842757243;0.950754082;0.68370838;0.837373808;0.291457286
468;0.842757243;0.950754082;0.68370838;0.837373808;0.286432161
469;0.805669331;0.934736583;0.674442764;0.835040322;0.281407035
470;0.805669331;0.934736583;0.674442764;0.835040322;0.27638191
471;0.796740759;0.934441291;0.655911531;0.83439041;0.271356784
472;0.815971528;0.948723386;0.655911531;0.83439041;0.266331658
473;0.788698801;0.945586339;0.634172401;0.823412234;0.261306533
474;0.788698801;0.945586339;0.634172401;0.823412234;0.256281407
475;0.788698801;0.945586339;0.634172401;0.823412234;0.251256281
476;0.788698801;0.945586339;0.634172401;0.823412234;0.246231156
477;0.815484515;0.947617035;0.66196925;0.826395631;0.24120603
478;0.815484515;0.947617035;0.66196925;0.826395631;0.236180905
479;0.815484515;0.947617035;0.66196925;0.826395631;0.231155779
480;0.815484515;0.947617035;0.66196925;0.826395631;0.226130653
481;0.815484515;0.947617035;0.66196925;0.826395631;0.221105528
482;0.815484515;0.947617035;0.382902383;0.717618276;0.216080402
483;0.815484515;0.947617035;0.382902383;0.717618276;0.211055276
484;0.815484515;0.947617035;0.382902383;0.717618276;0.206030151
485;0.815484515;0.947617035;0.382902383;0.717618276;0.201005025
486;0.815484515;0.947617035;0.382902383;0.717618276;0.195979899
487;0.815484515;0.947617035;0.382902383;0.717618276;0.190954774
488;0.815484515;0.947617035;0.382902383;0.717618276;0.185929648
489;0.815484515;0.947617035;0.382902383;0.717618276;0.180904523
490;0.815484515;0.947617035;0.382902383;0.717618276;0.175879397
491;0.815484515;0.947617035;0.382902383;0.717618276;0.170854271
492;0.815484515;0.947617035;0.382902383;0.717618276;0.165829146
493;0.824413087;0.947686672;0.382902383;0.717618276;0.16080402
494;0.824413087;0.947686672;0.382902383;0.717618276;0.155778894
495;0.824413087;0.947686672;0.382902383;0.717618276;0.150753769
496;0.824413087;0.947686672;0.382902383;0.717618276;0.145728643
497;0.815484515;0.947617035;0.382902383;0.717618276;0.140703518
498;0.815484515;0.947617035;0.382902383;0.717618276;0.135678392
499;0.815484515;0.947617035;0.382902383;0.717618276;0.130653266
500;0.815484515;0.947617035;0.382902383;0.717618276;0.125628141
501;0.815484515;0.947617035;0.382902383;0.717618276;0.120603015
502;0.797627373;0.908986078;0.382902383;0.717618276;0.115577889
503;0.797627373;0.908986078;0.382902383;0.717618276;0.110552764
504;0.806555944;0.90928137;0.382902383;0.717618276;0.105527638
505;0.806555944;0.90928137;0.382902383;0.717618276;0.100502513
506;0.833828671;0.912418417;0.403348904;0.721512846;0.095477387
507;0.833828671;0.912418417;0.403348904;0.721512846;0.090452261
508;0.833828671;0.912418417;0.403348904;0.721512846;0.085427136
509;0.789185814;0.896683172;0.403348904;0.721512846;0.08040201
510;0.789185814;0.896683172;0.153348904;0.583154379;0.075376884
511;0.789185814;0.896683172;0.153348904;0.583154379;0.070351759
512;0.789185814;0.896683172;0.153348904;0.583154379;0.065326633
513;0.780257243;0.896387879;0.153348904;0.583154379;0.060301508
514;0.780257243;0.896387879;0.153348904;0.583154379;0.055276382
515;0.7624001;0.89513965;0.153348904;0.583154379;0.050251256
516;0.7624001;0.89513965;0.153348904;0.583154379;0.045226131
517;0.7624001;0.89513965;0.153348904;0.583154379;0.040201005
518;0.7624001;0.89513965;0.153348904;0.583154379;0.035175879
519;0.807042957;0.910874895;0.153348904;0.583154379;0.030150754
520;0.807042957;0.910874895;0.153348904;0.583154379;0.025125628
521;0.8249001;0.912123125;0.153348904;0.583154379;0.020100503
522;0.842757243;0.950754082;0.153348904;0.583154379;0.015075377
523;0.771328671;0.904368219;0.153348904;0.583154379;0.010050251
524;0.752097902;0.890086124;0.153348904;0.583154379;0.005025126
525;0.771328671;0.904368219;0.153348904;0.583154379;0
526;0.815971528;0.948723386;0.153348904;0.583154379;0
527;0.815971528;0.948723386;0.153348904;0.583154379;0
528;0.798114386;0.94771783;0.153348904;0.583154379;0
529;0.798114386;0.94771783;0.153348904;0.583154379;0
530;0.807042957;0.947849353;0.153348904;0.583154379;0
531;0.807042957;0.947849353;0.153348904;0.583154379;0
532;0.833828671;0.948924547;0.153348904;0.583154379;0
533;0.833828671;0.948924547;0.153348904;0.583154379;0
534;0.851685814;0.95082372;0.153348904;0.583154379;0
535;0.842757243;0.950754082;0.153348904;0.583154379;0
536;0.842757243;0.950754082;0.153348904;0.583154379;0
537;0.842757243;0.950754082;0.153348904;0.583154379;0
538;0.815484515;0.947617035;0.132902383;0.579259809;0
539;0.815484515;0.947617035;0.132902383;0.579259809;0
540;0.797627373;0.908986078;0.132902383;0.579259809;0
541;0.752984515;0.893250832;0.132902383;0.579259809;0
542;0.726198801;0.887526622;0.132902383;0.579259809;0
543;0.726198801;0.887526622;0.132902383;0.579259809;0
544;0.726198801;0.887526622;0.132902383;0.579259809;0
545;0.581968032;0.868510879;0.132902383;0.579259809;0
546;0.608753746;0.874235089;0.132902383;0.579259809;0
547;0.608753746;0.874235089;0.132902383;0.579259809;0
548;0.573039461;0.865973378;0.132902383;0.579259809;0
549;0.573039461;0.865973378;0.132902383;0.579259809;0
550;0.573039461;0.865973378;0.132902383;0.579259809;0
551;0.573039461;0.865973378;0.132902383;0.579259809;0
552;0.573039461;0.865973378;0.132902383;0.579259809;0
553;0.546253746;0.860249168;0.132902383;0.579259809;0
554;0.581968032;0.868510879;0.132902383;0.579259809;0
555;0.581968032;0.868510879;0.132902383;0.579259809;0
556;0.581968032;0.868510879;0.132902383;0.579259809;0
557;0.726198801;0.887526622;0.132902383;0.579259809;0
558;0.753671329;0.893119423;0.132902383;0.579259809;0
559;0.798314186;0.908854669;0.132902383;0.579259809;0
560;0.798314186;0.908854669;0.132902383;0.579259809;0
561;0.771041459;0.908630477;0.132902383;0.579259809;0
562;0.799887612;0.921691149;0.132902383;0.579259809;0
563;0.808816184;0.921822558;0.132902383;0.579259809;0
564;0.807242757;0.908986078;0.132902383;0.579259809;0
565;0.807242757;0.908986078;0.132902383;0.579259809;0
566;0.797627373;0.908986078;0.132902383;0.579259809;0
567;0.761913087;0.893546124;0.132902383;0.579259809;0
568;0.761913087;0.893546124;0.132902383;0.579259809;0
569;0.761913087;0.893546124;0.132902383;0.579259809;0
570;0.761913087;0.893546124;0.132902383;0.579259809;0
571;0.735127373;0.885751527;0.132902383;0.579259809;0
572;0.708341658;0.880027317;0.132902383;0.579259809;0
573;0.519468032;0.860261408;0.132902383;0.579259809;0
574;0.483753746;0.855038656;0.132902383;0.579259809;0
575;0.483753746;0.855038656;0.132902383;0.579259809;0
576;0.483753746;0.855038656;0.132902383;0.579259809;0
577;0.483753746;0.855038656;0.132902383;0.579259809;0
578;0.483753746;0.855038656;0.132902383;0.579259809;0
579;0.483753746;0.855038656;0.132902383;0.579259809;0
580;0.483753746;0.855038656;0.132902383;0.579259809;0
581;0.474825175;0.854021711;0.132902383;0.579259809;0
582;0.474825175;0.854021711;0.132902383;0.579259809;0
583;0.456968032;0.853016155;0.132902383;0.579259809;0
584;0.456968032;0.853016155;0.132902383;0.579259809;0
585;0.448039461;0.852133927;0.132902383;0.579259809;0
586;0.448039461;0.852133927;0.132902383;0.579259809;0
587;0.429857642;0.844455081;0.158460534;0.607917055;0
588;0.429857642;0.844455081;0.158460534;0.607917055;0
589;0.429857642;0.844455081;0.158460534;0.607917055;0
590;0.438786214;0.844993523;0.158460534;0.607917055;0
591;0.456643357;0.849733066;0.158460534;0.607917055;0
592;0.429370629;0.849508874;0.158460534;0.607917055;0
593;0.411513487;0.848260644;0.158460534;0.607917055;0
594;0.402584915;0.845232357;0.158460534;0.607917055;0
595;0.420766733;0.852911204;0.132902383;0.579259809;0
596;0.456968032;0.853323313;0.132902383;0.579259809;0
597;0.465896603;0.853790426;0.132902383;0.579259809;0
598;0.412325175;0.849901008;0.132902383;0.579259809;0
599;0.412325175;0.849901008;0.132902383;0.579259809;0
600;0.403396603;0.848884063;0.132902383;0.579259809;0
601;0.403396603;0.848884063;0.132902383;0.579259809;0
602;0.403396603;0.848884063;0.132902383;0.579259809;0
603;0.403396603;0.848884063;0.132902383;0.579259809;0
604;0.403396603;0.848884063;0.132902383;0.579259809;0
605;0.456968032;0.852773481;0.132902383;0.579259809;0
606;0.456968032;0.852773481;0.132902383;0.579259809;0
607;0.456968032;0.852773481;0.132902383;0.579259809;0
608;0.456968032;0.852773481;0.132902383;0.579259809;0
609;0.456968032;0.852773481;0.132902383;0.579259809;0
610;0.456968032;0.852773481;0.132902383;0.579259809;0
611;0.456968032;0.852773481;0.132902383;0.579259809;0
612;0.456968032;0.852773481;0.132902383;0.579259809;0
613;0.439110889;0.851767925;0.132902383;0.579259809;0
614;0.439110889;0.85142414;0.132902383;0.579259809;0
615;0.439110889;0.85142414;0.132902383;0.579259809;0
616;0.439110889;0.85142414;0.132902383;0.579259809;0
617;0.466583417;0.853323313;0.132902383;0.579259809;0
618;0.466583417;0.853323313;0.132902383;0.579259809;0
619;0.466583417;0.853323313;0.132902383;0.579259809;0
620;0.466583417;0.853323313;0.132902383;0.579259809;0
621;0.466583417;0.853323313;0.132902383;0.579259809;0
622;0.484440559;0.854571542;0.132902383;0.579259809;0
623;0.466583417;0.852672369;0.132902383;0.579259809;0
624;0.448401598;0.844993523;0.158460534;0.607917055;0
625;0.439473027;0.844455081;0.158460534;0.607917055;0
626;0.439473027;0.844455081;0.158460534;0.607917055;0
627;0.448401598;0.845337309;0.158460534;0.607917055;0
628;0.448401598;0.845337309;0.158460534;0.607917055;0
629;0.448401598;0.845337309;0.158460534;0.607917055;0
630;0.466258741;0.846342865;0.158460534;0.607917055;0
631;0.466258741;0.846342865;0.158460534;0.607917055;0
632;0.466258741;0.846342865;0.158460534;0.607917055;0
633;0.466258741;0.846342865;0.158460534;0.607917055;0
634;0.403071928;0.842453446;0.158460534;0.607917055;0
635;0.403071928;0.842453446;0.158460534;0.607917055;0
636;0.403071928;0.842453446;0.158460534;0.607917055;0
637;0.456643357;0.846342865;0.158460534;0.607917055;0
638;0.456643357;0.846342865;0.158460534;0.607917055;0
639;0.466258741;0.846342865;0.158460534;0.607917055;0
640;0.466258741;0.846342865;0.158460534;0.607917055;0
641;0.448401598;0.845094635;0.158460534;0.607917055;0
642;0.448401598;0.845094635;0.158460534;0.607917055;0
643;0.466258741;0.846342865;0.158460534;0.607917055;0
644;0.501973027;0.851565617;0.158460534;0.607917055;0
645;0.501973027;0.851565617;0.158460534;0.607917055;0
646;0.510901598;0.852582562;0.158460534;0.607917055;0
647;0.510901598;0.852582562;0.158460534;0.607917055;0
648;0.475187313;0.84735981;0.158460534;0.607917055;0
649;0.475187313;0.84735981;0.158460534;0.607917055;0
650;0.475187313;0.84735981;0.158460534;0.607917055;0
651;0.484278222;0.847772743;0.204465205;0.621977945;0
652;0.430706793;0.843883324;0.204465205;0.621977945;0
653;0.430706793;0.843883324;0.204465205;0.621977945;0
654;0.430706793;0.843883324;0.204465205;0.621977945;0
655;0.421091409;0.838137287;0.204465205;0.621977945;0
656;0.421091409;0.838137287;0.204465205;0.621977945;0
657;0.421091409;0.838137287;0.204465205;0.621977945;0
658;0.421091409;0.838137287;0.204465205;0.621977945;0
659;0.430706793;0.843883324;0.204465205;0.621977945;0
660;0.430706793;0.843883324;0.204465205;0.621977945;0
661;0.430706793;0.843883324;0.204465205;0.621977945;0
662;0.430706793;0.843883324;0.204465205;0.621977945;0
663;0.41284965;0.842434513;0.204465205;0.621977945;0
664;0.421778222;0.842866379;0.204465205;0.621977945;0
665;0.421778222;0.842866379;0.204465205;0.621977945;0
666;0.412687313;0.842453446;0.158460534;0.607917055;0
667;0.412687313;0.842453446;0.158460534;0.607917055;0
668;0.359115884;0.842114265;0.158460534;0.607917055;0
669;0.341258741;0.812074365;0.158460534;0.607917055;0
670;0.33233017;0.802434486;0.158460534;0.607917055;0
671;0.33233017;0.802434486;0.158460534;0.607917055;0
672;0.33233017;0.802434486;0.158460534;0.607917055;0
673;0.33233017;0.802434486;0.158460534;0.607917055;0
674;0.278758741;0.795356492;0.158460534;0.607917055;0
675;0.251973027;0.791494234;0.158460534;0.607917055;0
676;0.251973027;0.791494234;0.158460534;0.607917055;0
677;0.260901598;0.791926099;0.158460534;0.607917055;0
678;0.260901598;0.791926099;0.158460534;0.607917055;0
679;0.243044456;0.79067787;0.158460534;0.607917055;0
680;0.260901598;0.79121441;0.158460534;0.607917055;0
681;0.234115884;0.790121644;0.158460534;0.607917055;0
682;0.216258741;0.789242919;0.158460534;0.607917055;0
683;0.216258741;0.789242919;0.158460534;0.607917055;0
684;0.216258741;0.789242919;0.158460534;0.607917055;0
685;0.198401598;0.787343746;0.158460534;0.607917055;0
686;0.198401598;0.787343746;0.158460534;0.607917055;0
687;0.162687313;0.78580165;0.158460534;0.607917055;0
688;0.162687313;0.78580165;0.158460534;0.607917055;0
689;0.162687313;0.78580165;0.158460534;0.607917055;0
690;0.198401598;0.786680374;0.158460534;0.607917055;0
691;0.207492507;0.787093307;0.204465205;0.621977945;0
692;0.207492507;0.787093307;0.204465205;0.621977945;0
693;0.198401598;0.786680374;0.158460534;0.607917055;0
694;0.225187313;0.787773141;0.158460534;0.607917055;0
695;0.225187313;0.787773141;0.158460534;0.607917055;0
696;0.243044456;0.789315237;0.158460534;0.607917055;0
697;0.243044456;0.789315237;0.158460534;0.607917055;0
698;0.260901598;0.79121441;0.158460534;0.607917055;0
699;0.234115884;0.790121644;0.158460534;0.607917055;0
700;0.216258741;0.789585103;0.158460534;0.607917055;0
701;0.216258741;0.789585103;0.158460534;0.607917055;0
702;0.216258741;0.789585103;0.158460534;0.607917055;0
703;0.216258741;0.789585103;0.158460534;0.607917055;0
704;0.234115884;0.790121644;0.158460534;0.607917055;0
705;0.198401598;0.789242919;0.158460534;0.607917055;0
706;0.198401598;0.789242919;0.158460534;0.607917055;0
707;0.243044456;0.793444359;0.158460534;0.607917055;0
708;0.26983017;0.799553947;0.158460534;0.607917055;0
709;0.26983017;0.799553947;0.158460534;0.607917055;0
710;0.26983017;0.799553947;0.158460534;0.607917055;0
711;0.26983017;0.799553947;0.158460534;0.607917055;0
712;0.278758741;0.809193826;0.158460534;0.607917055;0
713;0.278758741;0.809193826;0.158460534;0.607917055;0
714;0.278758741;0.809193826;0.158460534;0.607917055;0
715;0.296615884;0.839233725;0.158460534;0.607917055;0
716;0.305544456;0.84025067;0.158460534;0.607917055;0
717;0.305544456;0.84025067;0.158460534;0.607917055;0
718;0.305544456;0.84025067;0.158460534;0.607917055;0
719;0.305544456;0.84025067;0.158460534;0.607917055;0
720;0.305544456;0.84025067;0.158460534;0.607917055;0
721;0.305544456;0.84025067;0.158460534;0.607917055;0
722;0.296615884;0.813077378;0.158460534;0.607917055;0
723;0.296615884;0.813077378;0.158460534;0.607917055;0
724;0.296615884;0.813077378;0.158460534;0.607917055;0
725;0.296615884;0.813077378;0.158460534;0.607917055;0
726;0.278758741;0.802420554;0.158460534;0.607917055;0
727;0.278758741;0.802420554;0.158460534;0.607917055;0
728;0.278758741;0.802420554;0.158460534;0.607917055;0
729;0.278758741;0.802420554;0.158460534;0.607917055;0
730;0.278758741;0.802420554;0.158460534;0.607917055;0
731;0.26983017;0.799553947;0.158460534;0.607917055;0
732;0.26983017;0.799553947;0.158460534;0.607917055;0
733;0.26983017;0.799553947;0.158460534;0.607917055;0
734;0.26983017;0.799553947;0.158460534;0.607917055;0
735;0.251973027;0.796310966;0.158460534;0.607917055;0
736;0.251973027;0.796310966;0.158460534;0.607917055;0
737;0.20733017;0.792109526;0.158460534;0.607917055;0
738;0.20733017;0.792109526;0.158460534;0.607917055;0
739;0.20733017;0.792109526;0.158460534;0.607917055;0
740;0.20733017;0.792109526;0.158460534;0.607917055;0
741;0.20733017;0.792109526;0.158460534;0.607917055;0
742;0.20733017;0.792109526;0.158460534;0.607917055;0
743;0.179857642;0.791572986;0.158460534;0.607917055;0
744;0.179857642;0.791572986;0.158460534;0.607917055;0
745;0.179857642;0.791572986;0.158460534;0.607917055;0
746;0.179857642;0.791572986;0.158460534;0.607917055;0
747;0.179857642;0.791572986;0.158460534;0.607917055;0
748;0.179857642;0.791572986;0.158460534;0.607917055;0
749;0.196341159;0.778169615;0.158460534;0.607917055;0
750;0.214198302;0.778706155;0.158460534;0.607917055;0
751;0.214198302;0.778706155;0.158460534;0.607917055;0
752;0.214198302;0.778706155;0.158460534;0.607917055;0
753;0.240984016;0.778706155;0.158460534;0.607917055;0
754;0.240984016;0.778706155;0.158460534;0.607917055;0
755;0.240984016;0.778706155;0.158460534;0.607917055;0
756;0.240984016;0.778706155;0.158460534;0.607917055;0
757;0.240984016;0.778706155;0.158460534;0.607917055;0
758;0.258154346;0.779798922;0;0.561214451;0
759;0.258154346;0.779798922;0;0.561214451;0
760;0.22244006;0.7778905;0;0.561214451;0
761;0.22244006;0.7778905;0;0.561214451;0
762;0.232055445;0.7778905;0;0.561214451;0
763;0.20526973;0.778706155;0;0.561214451;0
764;0.15994006;0.777827431;0;0.561214451;0
765;0.15994006;0.777827431;0;0.561214451;0
766;0.15994006;0.777827431;0;0.561214451;0
767;0.15994006;0.777827431;0;0.561214451;0
768;0.188786214;0.786363489;0;0.561214451;0
769;0.188786214;0.786363489;0;0.561214451;0
770;0.179857642;0.786135043;0;0.561214451;0
771;0.206643357;0.786135043;0;0.561214451;0
772;0.206643357;0.786135043;0;0.561214451;0
773;0.206643357;0.786135043;0;0.561214451;0
774;0.179857642;0.786135043;0;0.561214451;0
775;0.179857642;0.786135043;0;0.561214451;0
776;0.179857642;0.786135043;0;0.561214451;0
777;0.179857642;0.786135043;0;0.561214451;0
778;0.179857642;0.786135043;0;0.561214451;0
779;0.188786214;0.786135043;0;0.561214451;0
780;0.188786214;0.786135043;0;0.561214451;0
781;0.188786214;0.786135043;0;0.561214451;0
782;0.179857642;0.783268436;0;0.561214451;0
783;0.160626873;0.783268436;0;0.561214451;0
784;0.187412587;0.78382048;0;0.561214451;0
785;0.187412587;0.78382048;0;0.561214451;0
786;0.177797203;0.775284422;0;0.561214451;0
787;0.177797203;0.775284422;0;0.561214451;0
788;0.177797203;0.775284422;0;0.561214451;0
789;0.177797203;0.775284422;0;0.561214451;0
790;0.177797203;0.775284422;0;0.561214451;0
791;0.177797203;0.775284422;0;0.561214451;0
792;0.177797203;0.775284422;0;0.561214451;0
793;0.186725774;0.778151029;0;0.561214451;0
794;0.195816683;0.778563962;0;0.561214451;0
795;0.195816683;0.778563962;0;0.561214451;0
796;0.195816683;0.778563962;0;0.561214451;0
797;0.186725774;0.778151029;0;0.561214451;0
798;0.15994006;0.777598985;0;0.561214451;0
799;0.151011489;0.774732378;0;0.561214451;0
800;0.151011489;0.774732378;0;0.561214451;0
801;0.133154346;0.772833205;0;0.561214451;0
802;0.124912587;0.779827167;0;0.561214451;0
803;0.133841159;0.780055612;0;0.561214451;0
804;0.133841159;0.779544524;0;0.561214451;0
805;0.133841159;0.779544524;0;0.561214451;0
806;0.098126873;0.77420118;0;0.561214451;0
807;0.089198302;0.773972734;0;0.561214451;0
808;0.090571928;0.773972734;0;0.561214451;0
809;0.099662837;0.774385667;0;0.561214451;0
810;0.099662837;0.774385667;0;0.561214451;0
811;0.11751998;0.774385667;0;0.561214451;0
812;0.109278222;0.780131705;0;0.561214451;0
813;0.109278222;0.780131705;0;0.561214451;0
814;0.136063936;0.781206898;0;0.561214451;0
815;0.109278222;0.780131705;0;0.561214451;0
816;0.099662837;0.780131705;0;0.561214451;0
817;0.11751998;0.780131705;0;0.561214451;0
818;0.11751998;0.780131705;0;0.561214451;0
819;0.098289211;0.765849609;0;0.561214451;0
820;0.125074925;0.766401652;0;0.561214451;0
821;0.125074925;0.766401652;0;0.561214451;0
822;0.125074925;0.766401652;0;0.561214451;0
823;0.11545954;0.766401652;0;0.561214451;0
824;0.11545954;0.766401652;0;0.561214451;0
825;0.11545954;0.766401652;0;0.561214451;0
826;0.106368631;0.765988719;0;0.561214451;0
827;0.106368631;0.765988719;0;0.561214451;0
828;0.079582917;0.765436676;0;0.561214451;0
829;0.079582917;0.765436676;0;0.561214451;0
830;0.061725774;0.765436676;0;0.561214451;0
831;0.079582917;0.765436676;0;0.561214451;0
832;0.079582917;0.765436676;0;0.561214451;0
833;0.079582917;0.765436676;0;0.561214451;0
834;0.089198302;0.773972734;0;0.561214451;0
835;0.089198302;0.773972734;0;0.561214451;0
836;0.089198302;0.773972734;0;0.561214451;0
837;0.089198302;0.773972734;0;0.561214451;0
838;0.089198302;0.773972734;0;0.561214451;0
839;0.089198302;0.773972734;0;0.561214451;0
840;0.14276973;0.779868121;0;0.561214451;0
841;0.160626873;0.780749952;0;0.561214451;0
842;0.142082917;0.771843152;0;0.561214451;0
843;0.124225774;0.770829798;0;0.561214451;0
844;0.115984016;0.770829798;0;0.561214451;0
845;0.133841159;0.771835354;0;0.561214451;0
846;0.169555445;0.774747881;0;0.561214451;0
847;0.169555445;0.774747881;0;0.561214451;0
848;0.169555445;0.774747881;0;0.561214451;0
849;0.214198302;0.778228973;0;0.561214451;0
850;0.233429071;0.792511069;0;0.561214451;0
851;0.197714785;0.791896583;0;0.561214451;0
852;0.170929071;0.79134454;0;0.561214451;0
853;0.170929071;0.79134454;0;0.561214451;0
854;0.180544456;0.79134454;0;0.561214451;0
855;0.198401598;0.791881081;0;0.561214451;0
856;0.198401598;0.791881081;0;0.561214451;0
857;0.20733017;0.792109526;0;0.561214451;0
858;0.251973027;0.796310966;0;0.561214451;0
859;0.305544456;0.802420554;0;0.561214451;0
860;0.305544456;0.802420554;0;0.561214451;0
861;0.3495005;0.808210065;0;0.561214451;0
862;0.3495005;0.808210065;0;0.561214451;0
863;0.3495005;0.808210065;0;0.561214451;0
864;0.33026973;0.808210065;0;0.561214451;0
865;0.321341159;0.807742951;0;0.561214451;0
866;0.383841159;0.84173322;0;0.561214451;0
867;0.365984016;0.841107568;0;0.561214451;0
868;0.430182318;0.84987918;0;0.561214451;0
869;0.403396603;0.848786414;0;0.561214451;0
870;0.430182318;0.84987918;0;0.561214451;0
871;0.439110889;0.84987918;0;0.561214451;0
872;0.439110889;0.84987918;0;0.561214451;0
873;0.439110889;0.84987918;0;0.561214451;0
874;0.439110889;0.84987918;0;0.561214451;0
875;0.438786214;0.84211926;0;0.561214451;0
876;0.438786214;0.84211926;0;0.561214451;0
877;0.438786214;0.84211926;0;0.561214451;0
878;0.456643357;0.842483386;0.158460534;0.607917055;0
879;0.465571928;0.8429505;0.158460534;0.607917055;0
880;0.465571928;0.8429505;0.158460534;0.607917055;0
881;0.465571928;0.8429505;0.158460534;0.607917055;0
882;0.465571928;0.8429505;0.158460534;0.607917055;0
883;0.465571928;0.8429505;0.158460534;0.607917055;0
884;0.465571928;0.8429505;0.158460534;0.607917055;0
885;0.465571928;0.8429505;0.158460534;0.607917055;0
886;0.465571928;0.8429505;0.158460534;0.607917055;0
887;0.465571928;0.8429505;0.158460534;0.607917055;0
888;0.465571928;0.8429505;0.158460534;0.607917055;0
889;0.465571928;0.8429505;0.158460534;0.607917055;0
890;0.465571928;0.8429505;0.158460534;0.607917055;0
891;0.465571928;0.8429505;0.158460534;0.607917055;0
892;0.465571928;0.8429505;0.158460534;0.607917055;0
893;0.465571928;0.8429505;0.158460534;0.607917055;0
894;0.465571928;0.8429505;0.158460534;0.607917055;0
895;0.447714785;0.842586374;0.158460534;0.607917055;0
896;0.447714785;0.842586374;0.158460534;0.607917055;0
897;0.465896603;0.85026522;0.132902383;0.579259809;0
898;0.447714785;0.842586374;0.158460534;0.607917055;0
899;0.447714785;0.842586374;0.158460534;0.607917055;0
900;0.420929071;0.842200334;0.158460534;0.607917055;0
901;0.438786214;0.843448564;0;0.561214451;0
902;0.438786214;0.843448564;0;0.561214451;0
903;0.420929071;0.842200334;0;0.561214451;0
904;0.420929071;0.842200334;0;0.561214451;0
905;0.394143357;0.841107568;0;0.561214451;0
906;0.394143357;0.841107568;0;0.561214451;0
907;0.394143357;0.841107568;0;0.561214451;0
908;0.412325175;0.848786414;0;0.561214451;0
909;0.412325175;0.848786414;0;0.561214451;0
910;0.376610889;0.84790769;0;0.561214451;0
911;0.376610889;0.84790769;0;0.561214451;0
912;0.376610889;0.84790769;0;0.561214451;0
913;0.358429071;0.840228843;0;0.561214451;0
914;0.358429071;0.840228843;0;0.561214451;0
915;0.394143357;0.841107568;0;0.561214451;0
916;0.367357642;0.835383357;0;0.561214451;0
917;0.367357642;0.835383357;0;0.561214451;0
918;0.367357642;0.835383357;0;0.561214451;0
919;0.358429071;0.834567702;0;0.561214451;0
920;0.376286214;0.835228602;0;0.561214451;0
921;0.376286214;0.835228602;0;0.561214451;0
922;0.367357642;0.834211657;0;0.561214451;0
923;0.376448551;0.83462459;0;0.561214451;0
924;0.457292707;0.847356848;0;0.561214451;0
925;0.619380619;0.869230194;0;0.561214451;0
926;;;;;
927;;;;;
928;;;;;
929;;;;;
930;;;;;
931;;;;;
932;;;;;
933;;;;;
934;;;;;
935;;;;;
936;;;;;
937;;;;;
938;;;;;
939;;;;;
940;;;;;
941;;;;;
942;;;;;
943;;;;;
944;;;;;
945;;;;;
946;;;;;
947;;;;;
948;;;;;
949;;;;;
950;;;;;
951;;;;;
952;;;;;
953;;;;;
954;;;;;
955;;;;;
956;;;;;
957;;;;;
958;;;;;
959;;;;;
960;;;;;
961;;;;;
962;;;;;
963;;;;;
964;;;;;
965;;;;;
966;;;;;
967;;;;;
968;;;;;
969;;;;;
970;;;;;
971;;;;;
972;;;;;
973;;;;;
974;;;;;
975;;;;;
976;;;;;
977;;;;;
978;;;;;
979;;;;;
980;;;;;
981;;;;;
982;;;;;
983;;;;;
984;;;;;
985;;;;;
986;;;;;
987;;;;;
988;;;;;
989;;;;;
990;;;;;
991;;;;;
992;;;;;
993;;;;;
994;;;;;
995;;;;;
996;;;;;
997;;;;;
998;;;;;
999;;;;;
1000;;;;;
1001;;;;;
1002;;;;;
1003;;;;;
1004;;;;;
1005;;;;;
1006;;;;;
1007;;;;;
1008;;;;;
1009;;;;;
1010;;;;;
1011;;;;;
1012;;;;;
1013;;;;;
1014;;;;;
1015;;;;;
1016;;;;;
1017;;;;;
1018;;;;;
1019;;;;;
1020;;;;;
1021;;;;;
1022;;;;;
1023;;;;;
1024;;;;;
1025;;;;;
1026;;;;;
1027;;;;;
1028;;;;;
1029;;;;;
1030;;;;;
1031;;;;;
1032;;;;;
1033;;;;;
1034;;;;;
1035;;;;;
1036;;;;;
1037;;;;;
1038;;;;;
1039;;;;;
1040;;;;;
1041;;;;;
1042;;;;;
1043;;;;;
1044;;;;;
1045;;;;;
1046;;;;;
1047;;;;;
1048;;;;;
1049;;;;;
1050;;;;;


==> Full Paper/py/plot3.csv <==
Idx;Spearman;NDCG;Spearman (acyclic);NDCG (acyclic);h
1;;;;;
2;;;;;
3;;;;;
4;;;;;
5;;;;;
6;;;;;
7;;;;;
8;;;;;
9;;;;;
10;;;;;
11;;;;;
12;;;;;
13;;;;;
14;;;;;
15;;;;;
16;;;;;
17;;;;;
18;;;;;
19;;;;;
20;;;;;
21;;;;;
22;;;;;
23;;;;;
24;;;;;
25;;;;;
26;;;;;
27;;;;;
28;;;;;
29;;;;;
30;;;;;
31;;;;;
32;;;;;
33;;;;;
34;;;;;
35;;;;;
36;;;;;
37;;;;;
38;;;;;
39;;;;;
40;;;;;
41;;;;;
42;;;;;
43;;;;;
44;;;;;
45;;;;;
46;;;;;
47;;;;;
48;;;;;
49;;;;;
50;;;;;
51;;;;;
52;;;;;
53;;;;;
54;;;;;
55;;;;;
56;;;;;
57;;;;;
58;;;;;
59;;;;;
60;;;;;
61;;;;;
62;;;;;
63;;;;;
64;;;;;
65;;;;;
66;;;;;
67;;;;;
68;;;;;
69;;;;;
70;;;;;
71;;;;;
72;;;;;
73;;;;;
74;;;;;
75;;;;;
76;;;;;
77;;;;;
78;;;;;
79;;;;;
80;;;;;
81;;;;;
82;;;;;
83;;;;;
84;;;;;
85;;;;;
86;;;;;
87;;;;;
88;;;;;
89;;;;;
90;;;;;
91;;;;;
92;;;;;
93;;;;;
94;;;;;
95;;;;;
96;;;;;
97;;;;;
98;;;;;
99;;;;;
100;;;;;
101;;;;;
102;;;;;
103;;;;;
104;;;;;
105;;;;;
106;;;;;
107;;;;;
108;;;;;
109;;;;;
110;;;;;
111;;;;;
112;;;;;
113;;;;;
114;;;;;
115;;;;;
116;;;;;
117;;;;;
118;;;;;
119;;;;;
120;;;;;
121;;;;;
122;;;;;
123;;;;;
124;;;;;
125;;;;;
126;;;;;
127;;;;;
128;;;;;
129;;;;;
130;;;;;
131;;;;;
132;;;;;
133;;;;;
134;;;;;
135;;;;;
136;;;;;
137;;;;;
138;;;;;
139;;;;;
140;;;;;
141;;;;;
142;;;;;
143;;;;;
144;;;;;
145;;;;;
146;;;;;
147;;;;;
148;;;;;
149;;;;;
150;;;;;
151;;;;;
152;;;;;
153;;;;;
154;;;;;
155;;;;;
156;;;;;
157;;;;;
158;;;;;
159;;;;;
160;;;;;
161;;;;;
162;;;;;
163;;;;;
164;;;;;
165;;;;;
166;;;;;
167;;;;;
168;;;;;
169;;;;;
170;;;;;
171;;;;;
172;;;;;
173;;;;;
174;;;;;
175;;;;;
176;;;;;
177;;;;;
178;;;;;
179;;;;;
180;;;;;
181;;;;;
182;;;;;
183;;;;;
184;;;;;
185;;;;;
186;;;;;
187;;;;;
188;;;;;
189;;;;;
190;;;;;
191;;;;;
192;;;;;
193;;;;;
194;;;;;
195;;;;;
196;;;;;
197;;;;;
198;;;;;
199;;;;;
200;0.954624679;0.989454671;0.827919499;0.961399786;1
201;0.954624679;0.989454671;0.827919499;0.961399786;1
202;0.954624679;0.989454671;0.827919499;0.961399786;1
203;0.954624679;0.989454671;0.827919499;0.961399786;1
204;0.954624679;0.989454671;0.827919499;0.961399786;1
205;0.954624679;0.989454671;0.827919499;0.961399786;1
206;0.954624679;0.989454671;0.827919499;0.961399786;1
207;0.954624679;0.989454671;0.827919499;0.961399786;1
208;0.954624679;0.989454671;0.827919499;0.961399786;1
209;0.954624679;0.989454671;0.827919499;0.961399786;1
210;0.945275209;0.982089572;0.862711371;0.977095231;1
211;0.945275209;0.982089572;0.862711371;0.977095231;1
212;0.945275209;0.982089572;0.862711371;0.977095231;1
213;0.938627341;0.982089572;0.833146715;0.97398059;1
214;0.938627341;0.982089572;0.833146715;0.97398059;1
215;0.938627341;0.982089572;0.833146715;0.97398059;1
216;0.938627341;0.982089572;0.833146715;0.97398059;1
217;0.938627341;0.982089572;0.833146715;0.97398059;1
218;0.919928401;0.974599537;0.833146715;0.97398059;1
219;0.919928401;0.974599537;0.833146715;0.97398059;1
220;0.919928401;0.974599537;0.833146715;0.97398059;1
221;0.919928401;0.974599537;0.833146715;0.97398059;1
222;0.901229462;0.973272598;0.808295379;0.972400981;1
223;0.901229462;0.973272598;0.808295379;0.972400981;1
224;0.901229462;0.973272598;0.808295379;0.972400981;1
225;0.901229462;0.973272598;0.808295379;0.972400981;1
226;0.901229462;0.973272598;0.808295379;0.972400981;1
227;0.901229462;0.973272598;0.808295379;0.972400981;1
228;0.919928401;0.980762633;0.808295379;0.972400981;1
229;0.919928401;0.980762633;0.808295379;0.972400981;1
230;0.919396572;0.982089572;0.819257827;0.97398059;1
231;0.919396572;0.982089572;0.819257827;0.97398059;1
232;0.919396572;0.982089572;0.819257827;0.97398059;1
233;0.919396572;0.982089572;0.954982844;0.992495594;1
234;0.919396572;0.982089572;0.954982844;0.992495594;1
235;0.919396572;0.982089572;0.954982844;0.992495594;1
236;0.919396572;0.982089572;0.954982844;0.992495594;1
237;0.938627341;0.982089572;0.968871733;0.992495594;1
238;0.938627341;0.982089572;0.968871733;0.992495594;1
239;0.938627341;0.982089572;0.968871733;0.992495594;1
240;0.938627341;0.982089572;0.968871733;0.992495594;1
241;0.919928401;0.980762633;0.943313583;0.98951222;1
242;0.939159171;0.981733838;0.943313583;0.98951222;1
243;0.939159171;0.981733838;0.943313583;0.98951222;1
244;0.939159171;0.981733838;0.943313583;0.98951222;1
245;0.939159171;0.981733838;0.943313583;0.98951222;1
246;0.939159171;0.981733838;0.943313583;0.98951222;1
247;0.939159171;0.981733838;0.943313583;0.98951222;1
248;0.939159171;0.981733838;0.943313583;0.98951222;1
249;0.938627341;0.982089572;0.968871733;0.992495594;1
250;0.938627341;0.982089572;0.968871733;0.992495594;1
251;0.938627341;0.982089572;0.968871733;0.992495594;1
252;0.938627341;0.982089572;0.968871733;0.992495594;1
253;0.938627341;0.982089572;0.968871733;0.992495594;1
254;0.938627341;0.982089572;0.968871733;0.992495594;1
255;0.938627341;0.982089572;0.968871733;0.992495594;1
256;0.938627341;0.982089572;0.968871733;0.992495594;1
257;0.938627341;0.982089572;0.968871733;0.992495594;1
258;0.938627341;0.982089572;0.968871733;0.992495594;1
259;0.938627341;0.982089572;0.968871733;0.992495594;1
260;0.938627341;0.982089572;0.968871733;0.992495594;1
261;0.938627341;0.982089572;0.968871733;0.992495594;1
262;0.938627341;0.982089572;0.968871733;0.992495594;1
263;0.919396572;0.982089572;0.954982844;0.992495594;1
264;0.919396572;0.982089572;0.954982844;0.992495594;1
265;0.900697632;0.980762633;0.929424694;0.98951222;1
266;0.900697632;0.980762633;0.929424694;0.98951222;1
267;0.919928401;0.981733838;0.929424694;0.98951222;1
268;0.919928401;0.981733838;0.929424694;0.98951222;1
269;0.939159171;0.981733838;0.943313583;0.98951222;1
270;0.939159171;0.981733838;0.943313583;0.98951222;1
271;0.939159171;0.981733838;0.943313583;0.98951222;1
272;0.939159171;0.981733838;0.943313583;0.98951222;1
273;0.939159171;0.981733838;0.943313583;0.98951222;1
274;0.939159171;0.981733838;0.943313583;0.98951222;1
275;0.919928401;0.98112837;0.950172793;0.991534393;1
276;0.919928401;0.98112837;0.950172793;0.991534393;1
277;0.900697632;0.98112837;0.936283905;0.991534393;1
278;0.900697632;0.98112837;0.936283905;0.991534393;1
279;0.900697632;0.98112837;0.936283905;0.991534393;1
280;0.901229462;0.980772636;0.910725754;0.988551018;1
281;0.919928401;0.981733838;0.929424694;0.98951222;1
282;0.919928401;0.981733838;0.929424694;0.98951222;1
283;0.906813671;0.980894995;0.901913076;0.986934041;1
284;0.92604444;0.980894995;0.915801965;0.986934041;1
285;0.939159171;0.981733838;0.943313583;0.98951222;1
286;0.939159171;0.981733838;0.943313583;0.98951222;1
287;0.939159171;0.981733838;0.943313583;0.98951222;1
288;0.901761291;0.974443629;0.943313583;0.98951222;1
289;0.939159171;0.981733838;0.943313583;0.98951222;1
290;0.919928401;0.981733838;0.929424694;0.98951222;1
291;0.900697632;0.980762633;0.929424694;0.98951222;1
292;0.900697632;0.980762633;0.929424694;0.98951222;1
293;0.881998692;0.979801431;0.910725754;0.988551018;1
294;0.881998692;0.979801431;0.910725754;0.988551018;1
295;0.881998692;0.979801431;0.910725754;0.988551018;1
296;0.881998692;0.979801431;0.910725754;0.988551018;1
297;0.900697632;0.980762633;0.929424694;0.98951222;1
298;0.900697632;0.980762633;0.929424694;0.98951222;1
299;0.900697632;0.980762633;0.929424694;0.98951222;1
300;0.887582901;0.979923791;0.901913076;0.986934041;1
301;0.887582901;0.979923791;0.901913076;0.986934041;1
302;0.887582901;0.979923791;0.901913076;0.986934041;1
303;0.887582901;0.979923791;0.901913076;0.986934041;1
304;0.887582901;0.979923791;0.901913076;0.986934041;1
305;0.887582901;0.979923791;0.901913076;0.986934041;1
306;0.906813671;0.979923791;0.915801965;0.986934041;1
307;0.906813671;0.979923791;0.915801965;0.986934041;1
308;0.906813671;0.979923791;0.915801965;0.986934041;1
309;0.887582901;0.979923791;0.901913076;0.986934041;1
310;0.887582901;0.979923791;0.901913076;0.986934041;1
311;0.887582901;0.979923791;0.901913076;0.986934041;1
312;0.887582901;0.979923791;0.901913076;0.986934041;1
313;0.887582901;0.979923791;0.901913076;0.986934041;1
314;0.887582901;0.979923791;0.901913076;0.986934041;1
315;0.887582901;0.979923791;0.901913076;0.986934041;1
316;0.878491992;0.969596156;0.892297691;0.975748904;1
317;0.878491992;0.969596156;0.892297691;0.975748904;1
318;0.878491992;0.969596156;0.892297691;0.975748904;1
319;0.901229462;0.979801431;0.924614643;0.988551018;1
320;0.901229462;0.979801431;0.924614643;0.988551018;1
321;0.901229462;0.979801431;0.924614643;0.988551018;1
322;0.901229462;0.979801431;0.924614643;0.988551018;1
323;0.888114731;0.979933794;0.883214136;0.985972839;1
324;0.911103379;0.979933794;0.922311853;0.985972839;1
325;0.911103379;0.979933794;0.922311853;0.985972839;1
326;0.911103379;0.979933794;0.922311853;0.985972839;1
327;0.911103379;0.979933794;0.922311853;0.985972839;0.994974874
328;0.911103379;0.979933794;0.922311853;0.985972839;0.989949749
329;0.911103379;0.979933794;0.922311853;0.985972839;0.984924623
330;0.911103379;0.979933794;0.922311853;0.985972839;0.979899497
331;0.920452849;0.987438199;0.931661323;0.993477244;0.974874372
332;0.920452849;0.987438199;0.931661323;0.993477244;0.969849246
333;0.920452849;0.987438199;0.931661323;0.993477244;0.964824121
334;0.920452849;0.987438199;0.931661323;0.993477244;0.959798995
335;0.920452849;0.987438199;0.931661323;0.993477244;0.954773869
336;0.920452849;0.987438199;0.931661323;0.993477244;0.949748744
337;0.920452849;0.987438199;0.931661323;0.993477244;0.944723618
338;0.920452849;0.987438199;0.931661323;0.993477244;0.939698492
339;0.920452849;0.987438199;0.931661323;0.993477244;0.934673367
340;0.920452849;0.987438199;0.931661323;0.993477244;0.929648241
341;0.920452849;0.987438199;0.931661323;0.993477244;0.924623116
342;0.920452849;0.987438199;0.931661323;0.993477244;0.91959799
343;0.920452849;0.987438199;0.931661323;0.993477244;0.914572864
344;0.920452849;0.987438199;0.931661323;0.993477244;0.909547739
345;0.910837465;0.980537671;0.931661323;0.993477244;0.904522613
346;0.910837465;0.980537671;0.931661323;0.993477244;0.899497487
347;0.910837465;0.980537671;0.931661323;0.993477244;0.894472362
348;0.910837465;0.980537671;0.931661323;0.993477244;0.889447236
349;0.910837465;0.980537671;0.931661323;0.993477244;0.884422111
350;0.910837465;0.980537671;0.931661323;0.993477244;0.879396985
351;0.910837465;0.980537671;0.931661323;0.993477244;0.874371859
352;0.910837465;0.980537671;0.931661323;0.993477244;0.869346734
353;0.910837465;0.980537671;0.931661323;0.993477244;0.864321608
354;0.910837465;0.980537671;0.931661323;0.993477244;0.859296482
355;0.910837465;0.980537671;0.931661323;0.993477244;0.854271357
356;0.910837465;0.980537671;0.931661323;0.993477244;0.849246231
357;0.910837465;0.980537671;0.931661323;0.993477244;0.844221106
358;0.910837465;0.980537671;0.931661323;0.993477244;0.83919598
359;0.920452849;0.987438199;0.931661323;0.993477244;0.834170854
360;0.920452849;0.987438199;0.931661323;0.993477244;0.829145729
361;0.939683619;0.987438199;0.945550212;0.993477244;0.824120603
362;0.939683619;0.987438199;0.945550212;0.993477244;0.819095477
363;0.939683619;0.987438199;0.945550212;0.993477244;0.814070352
364;0.939683619;0.987438199;0.945550212;0.993477244;0.809045226
365;0.939683619;0.987438199;0.945550212;0.993477244;0.804020101
366;0.939683619;0.987438199;0.945550212;0.993477244;0.798994975
367;0.920452849;0.987438199;0.931661323;0.993477244;0.793969849
368;0.920452849;0.987438199;0.931661323;0.993477244;0.788944724
369;0.920452849;0.987438199;0.931661323;0.993477244;0.783919598
370;0.920452849;0.987438199;0.931661323;0.993477244;0.778894472
371;0.935925739;0.989603981;0.960498389;0.999038798;0.773869347
372;0.91669497;0.988632776;0.960498389;0.999038798;0.768844221
373;0.91669497;0.988632776;0.960498389;0.999038798;0.763819095
374;0.91669497;0.988632776;0.960498389;0.999038798;0.75879397
375;0.9073455;0.98112837;0.951148919;0.991534393;0.753768844
376;0.9073455;0.98112837;0.951148919;0.991534393;0.748743719
377;0.9073455;0.98112837;0.951148919;0.991534393;0.743718593
378;0.9073455;0.98112837;0.951148919;0.991534393;0.738693467
379;0.926576269;0.982099575;0.951148919;0.991534393;0.733668342
380;0.926576269;0.982099575;0.951148919;0.991534393;0.728643216
381;0.945807038;0.982099575;0.965037808;0.991534393;0.72361809
382;0.920460231;0.980772636;0.924614643;0.988551018;0.718592965
383;0.920460231;0.980772636;0.924614643;0.988551018;0.713567839
384;0.920460231;0.980772636;0.924614643;0.988551018;0.708542714
385;0.920460231;0.980772636;0.924614643;0.988551018;0.703517588
386;0.919928401;0.982099575;0.936283905;0.991534393;0.698492462
387;0.900697632;0.98112837;0.936283905;0.991534393;0.693467337
388;0.900697632;0.98112837;0.936283905;0.991534393;0.688442211
389;0.9073455;0.98112837;0.951148919;0.991534393;0.683417085
390;0.9073455;0.98112837;0.951148919;0.991534393;0.67839196
391;0.9073455;0.98112837;0.951148919;0.991534393;0.673366834
392;0.9073455;0.98112837;0.951148919;0.991534393;0.668341709
393;0.9073455;0.98112837;0.951148919;0.991534393;0.663316583
394;0.9073455;0.98112837;0.951148919;0.991534393;0.658291457
395;0.881998692;0.979801431;0.910725754;0.988551018;0.653266332
396;0.881998692;0.979801431;0.910725754;0.988551018;0.648241206
397;0.868883962;0.978962589;0.883214136;0.985972839;0.64321608
398;0.868883962;0.978962589;0.883214136;0.985972839;0.638190955
399;0.868883962;0.978962589;0.883214136;0.985972839;0.633165829
400;0.868883962;0.978962589;0.883214136;0.985972839;0.628140704
401;0.868883962;0.978962589;0.883214136;0.985972839;0.623115578
402;0.888114731;0.979933794;0.883214136;0.985972839;0.618090452
403;0.888114731;0.979933794;0.883214136;0.985972839;0.613065327
404;0.888114731;0.979933794;0.883214136;0.985972839;0.608040201
405;0.888114731;0.979933794;0.883214136;0.985972839;0.603015075
406;0.888114731;0.979933794;0.883214136;0.985972839;0.59798995
407;0.888114731;0.979933794;0.883214136;0.985972839;0.592964824
408;0.868883962;0.978962589;0.883214136;0.985972839;0.587939698
409;0.881998692;0.979801431;0.910725754;0.988551018;0.582914573
410;0.881998692;0.979801431;0.910725754;0.988551018;0.577889447
411;0.881998692;0.979801431;0.910725754;0.988551018;0.572864322
412;0.881998692;0.979801431;0.910725754;0.988551018;0.567839196
413;0.900697632;0.98112837;0.936283905;0.991534393;0.56281407
414;0.900697632;0.98112837;0.936283905;0.991534393;0.557788945
415;0.900697632;0.98112837;0.936283905;0.991534393;0.552763819
416;0.881998692;0.979801431;0.910725754;0.988551018;0.547738693
417;0.844600813;0.970495994;0.873327874;0.979245581;0.542713568
418;0.844600813;0.970495994;0.873327874;0.979245581;0.537688442
419;0.844600813;0.970495994;0.873327874;0.979245581;0.532663317
420;0.844600813;0.970495994;0.873327874;0.979245581;0.527638191
421;0.844600813;0.970495994;0.873327874;0.979245581;0.522613065
422;0.802639928;0.960018952;0.845816257;0.976667402;0.51758794
423;0.802639928;0.960018952;0.845816257;0.976667402;0.512562814
424;0.802639928;0.960018952;0.845816257;0.976667402;0.507537688
425;0.802639928;0.960018952;0.845816257;0.976667402;0.502512563
426;0.831486082;0.969657152;0.845816257;0.976667402;0.497487437
427;0.831486082;0.969657152;0.845816257;0.976667402;0.492462312
428;0.868883962;0.978962589;0.883214136;0.985972839;0.487437186
429;0.830422423;0.97167238;0.883214136;0.985972839;0.48241206
430;0.830422423;0.97167238;0.883214136;0.985972839;0.477386935
431;0.615384615;0.93952953;0.618958923;0.95200213;0.472361809
432;0.615384615;0.93952953;0.618958923;0.95200213;0.467336683
433;0.653846154;0.946819739;0.618958923;0.95200213;0.462311558
434;0.653846154;0.946819739;0.618958923;0.95200213;0.457286432
435;0.653846154;0.946819739;0.618958923;0.95200213;0.452261307
436;0.653846154;0.946819739;0.618958923;0.95200213;0.447236181
437;0.653846154;0.946819739;0.618958923;0.95200213;0.442211055
438;0.625;0.937181539;0.618958923;0.95200213;0.43718593
439;0.625;0.937181539;0.618958923;0.95200213;0.432160804
440;0.625;0.937181539;0.618958923;0.95200213;0.427135678
441;0.840037808;0.969324389;0.883214136;0.985972839;0.422110553
442;0.840037808;0.969324389;0.883214136;0.985972839;0.417085427
443;0.853152538;0.970163231;0.910725754;0.988551018;0.412060302
444;0.815754659;0.960857794;0.873327874;0.979245581;0.407035176
445;0.815754659;0.960857794;0.873327874;0.979245581;0.40201005
446;0.834453599;0.962184733;0.898886025;0.982228956;0.396984925
447;0.841101467;0.962184733;0.913751039;0.982228956;0.391959799
448;0.832010557;0.962184733;0.904135655;0.982228956;0.386934673
449;0.832010557;0.962184733;0.904135655;0.982228956;0.381909548
450;0.841101467;0.962184733;0.913751039;0.982228956;0.376884422
451;0.86994762;0.971822933;0.913751039;0.982228956;0.371859296
452;0.863299753;0.971822933;0.898886025;0.982228956;0.366834171
453;0.863299753;0.971822933;0.898886025;0.982228956;0.361809045
454;0.666960885;0.947658581;0.639428013;0.953000701;0.35678392
455;0.638114731;0.938020381;0.639428013;0.953000701;0.351758794
456;0.600716851;0.930730172;0.639428013;0.953000701;0.346733668
457;0.591625942;0.930730172;0.630078543;0.953000701;0.341708543
458;0.591625942;0.930730172;0.630078543;0.953000701;0.336683417
459;0.577447552;0.92989133;0.609609453;0.95200213;0.331658291
460;0.577447552;0.92989133;0.609609453;0.95200213;0.326633166
461;0.577447552;0.92989133;0.609609453;0.95200213;0.32160804
462;0.577447552;0.92989133;0.609609453;0.95200213;0.316582915
463;0.577447552;0.92989133;0.609609453;0.95200213;0.311557789
464;0.577447552;0.92989133;0.609609453;0.95200213;0.306532663
465;0.577447552;0.92989133;0.609609453;0.95200213;0.301507538
466;0.577447552;0.92989133;0.609609453;0.95200213;0.296482412
467;0.577447552;0.92989133;0.609609453;0.95200213;0.291457286
468;0.577447552;0.92989133;0.609609453;0.95200213;0.286432161
469;0.577447552;0.92989133;0.609609453;0.95200213;0.281407035
470;0.577447552;0.92989133;0.609609453;0.95200213;0.27638191
471;0.577447552;0.92989133;0.609609453;0.95200213;0.271356784
472;0.577447552;0.92989133;0.609609453;0.95200213;0.266331658
473;0.577447552;0.92989133;0.609609453;0.95200213;0.261306533
474;0.567832168;0.927443329;0.609609453;0.95200213;0.256281407
475;0.567832168;0.927443329;0.609609453;0.95200213;0.251256281
476;0.567832168;0.927443329;0.609609453;0.95200213;0.246231156
477;0.567832168;0.927443329;0.609609453;0.95200213;0.24120603
478;0.567832168;0.927443329;0.609609453;0.95200213;0.236180905
479;0.567832168;0.927443329;0.609609453;0.95200213;0.231155779
480;0.567832168;0.927443329;0.609609453;0.95200213;0.226130653
481;0.567832168;0.927443329;0.609609453;0.95200213;0.221105528
482;0.567832168;0.927443329;0.609609453;0.95200213;0.216080402
483;0.567832168;0.927443329;0.609609453;0.95200213;0.211055276
484;0.567832168;0.927443329;0.609609453;0.95200213;0.206030151
485;0.567832168;0.927443329;0.609609453;0.95200213;0.201005025
486;0.567832168;0.927443329;0.609609453;0.95200213;0.195979899
487;0.567832168;0.927443329;0.609609453;0.95200213;0.190954774
488;0.567832168;0.927443329;0.609609453;0.95200213;0.185929648
489;0.567832168;0.927443329;0.609609453;0.95200213;0.180904523
490;0.567832168;0.927443329;0.609609453;0.95200213;0.175879397
491;0.567832168;0.927443329;0.609609453;0.95200213;0.170854271
492;0.567832168;0.927443329;0.609609453;0.95200213;0.165829146
493;0.606293706;0.934733538;0.609609453;0.95200213;0.16080402
494;0.606293706;0.934733538;0.609609453;0.95200213;0.155778894
495;0.606293706;0.934733538;0.609609453;0.95200213;0.150753769
496;0.606293706;0.934733538;0.609609453;0.95200213;0.145728643
497;0.567832168;0.927443329;0.609609453;0.95200213;0.140703518
498;0.567832168;0.927443329;0.609609453;0.95200213;0.135678392
499;0.567832168;0.927443329;0.609609453;0.95200213;0.130653266
500;0.582010557;0.928282171;0.630078543;0.953000701;0.125628141
501;0.582010557;0.928282171;0.630078543;0.953000701;0.120603015
502;0.563311618;0.92574916;0.654929879;0.95458031;0.115577889
503;0.563311618;0.92574916;0.654929879;0.95458031;0.110552764
504;0.529370629;0.92330904;0.660725754;0.95458031;0.105527638
505;0.529370629;0.92330904;0.660725754;0.95458031;0.100502513
506;0.529370629;0.92330904;0.660725754;0.95458031;0.095477387
507;0.529370629;0.92330904;0.660725754;0.95458031;0.090452261
508;0.548601399;0.926046712;0.660725754;0.95458031;0.085427136
509;0.546280522;0.92632105;0.633214136;0.95200213;0.08040201
510;0.546280522;0.92632105;0.633214136;0.95200213;0.075376884
511;0.546280522;0.92632105;0.633214136;0.95200213;0.070351759
512;0.546280522;0.92632105;0.633214136;0.95200213;0.065326633
513;0.546280522;0.92632105;0.633214136;0.95200213;0.060301508
514;0.546280522;0.92632105;0.633214136;0.95200213;0.055276382
515;0.546280522;0.92632105;0.633214136;0.95200213;0.050251256
516;0.546280522;0.92632105;0.633214136;0.95200213;0.045226131
517;0.546280522;0.92632105;0.633214136;0.95200213;0.040201005
518;0.546280522;0.92632105;0.633214136;0.95200213;0.035175879
519;0.546280522;0.92632105;0.633214136;0.95200213;0.030150754
520;0.575126675;0.929740256;0.633214136;0.95200213;0.025125628
521;0.575126675;0.929740256;0.633214136;0.95200213;0.020100503
522;0.575126675;0.929740256;0.633214136;0.95200213;0.015075377
523;0.615909091;0.933600207;0.609609453;0.95200213;0.010050251
524;0.615909091;0.933600207;0.609609453;0.95200213;0.005025126
525;0.615909091;0.933600207;0.609609453;0.95200213;0
526;0.615909091;0.933600207;0.609609453;0.95200213;0
527;0.615909091;0.933600207;0.609609453;0.95200213;0
528;0.615909091;0.933600207;0.609609453;0.95200213;0
529;0.587062937;0.930181001;0.609609453;0.95200213;0
530;0.587062937;0.930181001;0.609609453;0.95200213;0
531;0.567832168;0.927443329;0.609609453;0.95200213;0
532;0.577447552;0.92989133;0.609609453;0.95200213;0
533;0.586538462;0.92989133;0.618958923;0.95200213;0
534;0.586538462;0.92989133;0.618958923;0.95200213;0
535;0.586538462;0.92989133;0.618958923;0.95200213;0
536;0.586538462;0.92989133;0.618958923;0.95200213;0
537;0.586538462;0.92989133;0.618958923;0.95200213;0
538;0.586538462;0.92989133;0.618958923;0.95200213;0
539;0.576923077;0.927443329;0.618958923;0.95200213;0
540;0.567832168;0.927443329;0.609609453;0.95200213;0
541;0.567832168;0.927443329;0.609609453;0.95200213;0
542;0.567832168;0.927443329;0.609609453;0.95200213;0
543;0.567832168;0.927443329;0.609609453;0.95200213;0
544;0.567832168;0.927443329;0.609609453;0.95200213;0
545;0.567832168;0.927443329;0.609609453;0.95200213;0
546;0.567832168;0.927443329;0.609609453;0.95200213;0
547;0.527049752;0.923583378;0.633214136;0.95200213;0
548;0.527049752;0.923583378;0.633214136;0.95200213;0
549;0.527049752;0.923583378;0.633214136;0.95200213;0
550;0.527049752;0.923583378;0.633214136;0.95200213;0
551;0.567832168;0.927443329;0.609609453;0.95200213;0
552;0.567832168;0.927443329;0.609609453;0.95200213;0
553;0.567832168;0.927443329;0.609609453;0.95200213;0
554;0.567832168;0.927443329;0.609609453;0.95200213;0
555;0.567832168;0.927443329;0.609609453;0.95200213;0
556;0.567832168;0.927443329;0.609609453;0.95200213;0
557;0.567832168;0.927443329;0.609609453;0.95200213;0
558;0.567832168;0.927443329;0.609609453;0.95200213;0
559;0.567832168;0.927443329;0.609609453;0.95200213;0
560;0.567832168;0.927443329;0.609609453;0.95200213;0
561;0.567832168;0.927443329;0.609609453;0.95200213;0
562;0.567832168;0.927443329;0.609609453;0.95200213;0
563;0.567832168;0.927443329;0.609609453;0.95200213;0
564;0.567832168;0.927443329;0.609609453;0.95200213;0
565;0.567832168;0.927443329;0.609609453;0.95200213;0
566;0.567832168;0.927443329;0.609609453;0.95200213;0
567;0.558741259;0.926352517;0.581561043;0.94490657;0
568;0.558741259;0.926352517;0.581561043;0.94490657;0
569;0.39527972;0.90930772;0.346718184;0.876301087;0
570;0.39527972;0.90930772;0.346718184;0.876301087;0
571;0.39527972;0.90930772;0.346718184;0.876301087;0
572;0.39527972;0.90930772;0.346718184;0.876301087;0
573;0.41451049;0.912045393;0.346718184;0.876301087;0
574;0.41451049;0.912045393;0.346718184;0.876301087;0
575;0.423601399;0.913136205;0.374766594;0.883396647;0
576;0.423601399;0.913136205;0.374766594;0.883396647;0
577;0.404370629;0.910398533;0.374766594;0.883396647;0
578;0.404370629;0.910398533;0.374766594;0.883396647;0
579;0.404370629;0.910398533;0.374766594;0.883396647;0
580;0.404370629;0.910398533;0.374766594;0.883396647;0
581;0.404370629;0.910398533;0.374766594;0.883396647;0
582;0.404370629;0.910398533;0.374766594;0.883396647;0
583;0.404370629;0.910398533;0.374766594;0.883396647;0
584;0.404370629;0.910398533;0.374766594;0.883396647;0
585;0.404370629;0.910398533;0.374766594;0.883396647;0
586;0.404370629;0.910398533;0.374766594;0.883396647;0
587;0.404370629;0.910398533;0.374766594;0.883396647;0
588;0.404370629;0.910398533;0.374766594;0.883396647;0
589;0.404370629;0.910398533;0.374766594;0.883396647;0
590;0.404370629;0.910398533;0.374766594;0.883396647;0
591;0.404370629;0.910398533;0.374766594;0.883396647;0
592;0.404370629;0.910398533;0.374766594;0.883396647;0
593;0.404370629;0.910398533;0.374766594;0.883396647;0
594;0.404370629;0.910398533;0.374766594;0.883396647;0
595;0.404370629;0.910398533;0.374766594;0.883396647;0
596;0.404370629;0.910398533;0.374766594;0.883396647;0
597;0.404370629;0.910398533;0.374766594;0.883396647;0
598;0.404370629;0.910398533;0.374766594;0.883396647;0
599;0.404370629;0.910398533;0.374766594;0.883396647;0
600;0.404370629;0.910398533;0.374766594;0.883396647;0
601;0.413461538;0.910398533;0.384116063;0.883396647;0
602;0.413461538;0.910398533;0.384116063;0.883396647;0
603;0.413461538;0.910398533;0.384116063;0.883396647;0
604;0.413461538;0.910398533;0.384116063;0.883396647;0
605;0.404370629;0.90930772;0.356067654;0.876301087;0
606;0.404370629;0.90930772;0.356067654;0.876301087;0
607;0.404370629;0.90930772;0.356067654;0.876301087;0
608;0.39527972;0.90930772;0.346718184;0.876301087;0
609;0.39527972;0.90930772;0.346718184;0.876301087;0
610;0.39527972;0.90930772;0.346718184;0.876301087;0
611;0.39527972;0.90930772;0.346718184;0.876301087;0
612;0.39527972;0.90930772;0.346718184;0.876301087;0
613;0.39527972;0.90930772;0.346718184;0.876301087;0
614;0.39527972;0.90930772;0.346718184;0.876301087;0
615;0.39527972;0.90930772;0.346718184;0.876301087;0
616;0.39527972;0.90930772;0.346718184;0.876301087;0
617;0.39527972;0.90930772;0.346718184;0.876301087;0
618;0.39527972;0.90930772;0.346718184;0.876301087;0
619;0.404370629;0.90930772;0.356067654;0.876301087;0
620;0.404370629;0.90930772;0.356067654;0.876301087;0
621;0.404370629;0.90930772;0.356067654;0.876301087;0
622;0.404370629;0.90930772;0.356067654;0.876301087;0
623;0.404370629;0.90930772;0.356067654;0.876301087;0
624;0.404370629;0.90930772;0.356067654;0.876301087;0
625;0.413986014;0.911755722;0.405214972;0.929211125;0
626;0.423076923;0.912846534;0.433263382;0.936306685;0
627;0.423076923;0.912846534;0.433263382;0.936306685;0
628;0.423076923;0.912846534;0.433263382;0.936306685;0
629;0.423076923;0.912846534;0.433263382;0.936306685;0
630;0.423076923;0.912846534;0.433263382;0.936306685;0
631;0.423076923;0.912846534;0.433263382;0.936306685;0
632;0.423076923;0.912846534;0.433263382;0.936306685;0
633;0.423076923;0.912846534;0.433263382;0.936306685;0
634;0.413986014;0.911755722;0.405214972;0.929211125;0
635;0.413986014;0.911755722;0.405214972;0.929211125;0
636;0.413986014;0.911755722;0.405214972;0.929211125;0
637;0.413986014;0.911755722;0.405214972;0.929211125;0
638;0.413986014;0.911755722;0.405214972;0.929211125;0
639;0.413986014;0.911755722;0.405214972;0.929211125;0
640;0.413986014;0.911755722;0.405214972;0.929211125;0
641;0.413986014;0.911755722;0.405214972;0.929211125;0
642;0.413986014;0.911755722;0.405214972;0.929211125;0
643;0.413986014;0.911755722;0.405214972;0.929211125;0
644;0.413986014;0.911755722;0.405214972;0.929211125;0
645;0.413986014;0.911755722;0.405214972;0.929211125;0
646;0.413986014;0.911755722;0.405214972;0.929211125;0
647;0.413986014;0.911755722;0.405214972;0.929211125;0
648;0.423076923;0.912846534;0.433263382;0.936306685;0
649;0.423076923;0.912846534;0.433263382;0.936306685;0
650;0.418290458;0.912846534;0.420843597;0.936306685;0
651;0.418290458;0.912846534;0.420843597;0.936306685;0
652;0.418290458;0.912846534;0.420843597;0.936306685;0
653;0.418290458;0.912846534;0.420843597;0.936306685;0
654;0.418290458;0.912846534;0.420843597;0.936306685;0
655;0.418290458;0.912846534;0.420843597;0.936306685;0
656;0.418290458;0.912846534;0.420843597;0.936306685;0
657;0.418290458;0.912846534;0.271076637;0.857117995;0
658;0.418290458;0.912846534;0.271076637;0.857117995;0
659;0.418290458;0.912846534;0.271076637;0.857117995;0
660;0.409199549;0.911755722;0.392795187;0.929211125;0
661;0.409199549;0.911755722;0.392795187;0.929211125;0
662;0.409199549;0.911755722;0.392795187;0.929211125;0
663;0.409199549;0.911755722;0.392795187;0.929211125;0
664;0.409199549;0.911755722;0.392795187;0.929211125;0
665;0.409199549;0.911755722;0.392795187;0.929211125;0
666;0.409199549;0.911755722;0.392795187;0.929211125;0
667;0.409199549;0.911755722;0.392795187;0.929211125;0
668;0.409199549;0.911755722;0.392795187;0.929211125;0
669;0.409199549;0.911755722;0.392795187;0.929211125;0
670;0.409199549;0.911755722;0.392795187;0.929211125;0
671;0.404370629;0.90930772;0.356067654;0.876301087;0
672;0.404370629;0.90930772;0.356067654;0.876301087;0
673;0.404370629;0.90930772;0.356067654;0.876301087;0
674;0.413986014;0.911755722;0.405214972;0.929211125;0
675;0.413986014;0.911755722;0.405214972;0.929211125;0
676;0.413986014;0.911755722;0.405214972;0.929211125;0
677;0.404370629;0.90930772;0.356067654;0.876301087;0
678;0.404370629;0.90930772;0.356067654;0.876301087;0
679;0.404370629;0.90930772;0.356067654;0.876301087;0
680;0.404370629;0.90930772;0.356067654;0.876301087;0
681;0.404370629;0.90930772;0.356067654;0.876301087;0
682;0.404370629;0.90930772;0.356067654;0.876301087;0
683;0.404370629;0.90930772;0.356067654;0.876301087;0
684;0.404370629;0.90930772;0.356067654;0.876301087;0
685;0.404370629;0.90930772;0.356067654;0.876301087;0
686;0.413986014;0.911755722;0.405214972;0.929211125;0
687;0.413986014;0.911755722;0.405214972;0.929211125;0
688;0.413986014;0.911755722;0.405214972;0.929211125;0
689;0.413986014;0.911755722;0.405214972;0.929211125;0
690;0.413986014;0.911755722;0.405214972;0.929211125;0
691;0.413986014;0.911755722;0.405214972;0.929211125;0
692;0.413986014;0.911755722;0.405214972;0.929211125;0
693;0.413986014;0.911755722;0.405214972;0.929211125;0
694;0.413986014;0.911755722;0.405214972;0.929211125;0
695;0.413986014;0.911755722;0.405214972;0.929211125;0
696;0.413986014;0.911755722;0.405214972;0.929211125;0
697;0.413986014;0.911755722;0.405214972;0.929211125;0
698;0.413986014;0.911755722;0.405214972;0.929211125;0
699;0.413986014;0.911755722;0.405214972;0.929211125;0
700;0.404370629;0.90930772;0.356067654;0.876301087;0
701;0.404370629;0.90930772;0.356067654;0.876301087;0
702;0.404370629;0.90930772;0.356067654;0.876301087;0
703;0.404370629;0.90930772;0.356067654;0.876301087;0
704;0.404370629;0.90930772;0.356067654;0.876301087;0
705;0.404370629;0.90930772;0.356067654;0.876301087;0
706;0.413986014;0.911755722;0.405214972;0.929211125;0
707;0.413986014;0.911755722;0.405214972;0.929211125;0
708;0.413986014;0.911755722;0.405214972;0.929211125;0
709;0.413986014;0.911755722;0.405214972;0.929211125;0
710;0.404370629;0.90930772;0.356067654;0.876301087;0
711;0.404370629;0.90930772;0.356067654;0.876301087;0
712;0.404370629;0.90930772;0.356067654;0.876301087;0
713;0.404370629;0.90930772;0.356067654;0.876301087;0
714;0.404370629;0.90930772;0.356067654;0.876301087;0
715;0.404370629;0.90930772;0.356067654;0.876301087;0
716;0.404370629;0.90930772;0.356067654;0.876301087;0
717;0.404370629;0.90930772;0.356067654;0.876301087;0
718;0.404370629;0.90930772;0.356067654;0.876301087;0
719;0.404370629;0.90930772;0.356067654;0.876301087;0
720;0.404370629;0.90930772;0.356067654;0.876301087;0
721;0.404370629;0.90930772;0.356067654;0.876301087;0
722;0.404370629;0.90930772;0.356067654;0.876301087;0
723;0.404370629;0.90930772;0.356067654;0.876301087;0
724;0.404370629;0.90930772;0.356067654;0.876301087;0
725;0.404370629;0.90930772;0.356067654;0.876301087;0
726;0.404370629;0.90930772;0.356067654;0.876301087;0
727;0.404370629;0.90930772;0.356067654;0.876301087;0
728;0.404370629;0.90930772;0.356067654;0.876301087;0
729;0.404370629;0.90930772;0.356067654;0.876301087;0
730;0.404370629;0.90930772;0.356067654;0.876301087;0
731;0.404370629;0.90930772;0.356067654;0.876301087;0
732;0.404370629;0.90930772;0.356067654;0.876301087;0
733;0.404370629;0.90930772;0.356067654;0.876301087;0
734;0.404370629;0.90930772;0.356067654;0.876301087;0
735;0.404370629;0.90930772;0.356067654;0.876301087;0
736;0.404370629;0.90930772;0.356067654;0.876301087;0
737;0.404370629;0.90930772;0.356067654;0.876301087;0
738;0.404370629;0.90930772;0.356067654;0.876301087;0
739;0.404370629;0.90930772;0.356067654;0.876301087;0
740;0.404370629;0.90930772;0.356067654;0.876301087;0
741;0.404370629;0.90930772;0.356067654;0.876301087;0
742;0.404370629;0.90930772;0.356067654;0.876301087;0
743;0.404370629;0.90930772;0.356067654;0.876301087;0
744;0.404370629;0.90930772;0.356067654;0.876301087;0
745;0.404370629;0.90930772;0.356067654;0.876301087;0
746;0.404370629;0.90930772;0.356067654;0.876301087;0
747;0.404370629;0.90930772;0.356067654;0.876301087;0
748;0.404370629;0.90930772;0.356067654;0.876301087;0
749;0.404370629;0.90930772;0.356067654;0.876301087;0
750;0.404370629;0.90930772;0.356067654;0.876301087;0
751;0.404370629;0.90930772;0.356067654;0.876301087;0
752;0.404370629;0.90930772;0.356067654;0.876301087;0
753;0.404370629;0.90930772;0.356067654;0.876301087;0
754;0.404370629;0.90930772;0.356067654;0.876301087;0
755;0.404370629;0.90930772;0.356067654;0.876301087;0
756;0.399850079;0.90930772;0.346570171;0.876301087;0
757;0.399850079;0.90930772;0.346570171;0.876301087;0
758;0.399850079;0.90930772;0.346570171;0.876301087;0
759;0.399850079;0.90930772;0.346570171;0.876301087;0
760;0.399850079;0.90930772;0.346570171;0.876301087;0
761;0.399850079;0.90930772;0.346570171;0.876301087;0
762;0.399850079;0.90930772;0.346570171;0.876301087;0
763;0.399850079;0.90930772;0.346570171;0.876301087;0
764;0.399850079;0.90930772;0.346570171;0.876301087;0
765;0.399850079;0.90930772;0.346570171;0.876301087;0
766;0.399850079;0.90930772;0.346570171;0.876301087;0
767;0.399850079;0.90930772;0.346570171;0.876301087;0
768;0.399850079;0.90930772;0.346570171;0.876301087;0
769;0.399850079;0.90930772;0.346570171;0.876301087;0
770;0.399850079;0.90930772;0.346570171;0.876301087;0
771;0.399850079;0.90930772;0.346570171;0.876301087;0
772;0.399850079;0.90930772;0.346570171;0.876301087;0
773;0.399850079;0.90930772;0.346570171;0.876301087;0
774;0.399850079;0.90930772;0.346570171;0.876301087;0
775;0.399850079;0.90930772;0.197283826;0.818346599;0
776;0.399850079;0.90930772;0.197283826;0.818346599;0
777;0.399850079;0.90930772;0.197283826;0.818346599;0
778;0.399850079;0.90930772;0.197283826;0.818346599;0
779;0.390500609;0.90930772;0.163573832;0.818346599;0
780;0.390500609;0.90930772;0.163573832;0.818346599;0
781;0.390500609;0.90930772;0.163573832;0.818346599;0
782;0.390500609;0.90930772;0.163573832;0.818346599;0
783;0.390500609;0.90930772;0.163573832;0.818346599;0
784;0.390500609;0.90930772;0.163573832;0.818346599;0
785;0.390500609;0.90930772;0.163573832;0.818346599;0
786;0.399850079;0.90930772;0.346570171;0.876301087;0
787;0.399850079;0.90930772;0.346570171;0.876301087;0
788;0.399850079;0.90930772;0.346570171;0.876301087;0
789;0.399850079;0.90930772;0.346570171;0.876301087;0
790;0.399850079;0.90930772;0.346570171;0.876301087;0
791;0.399850079;0.90930772;0.346570171;0.876301087;0
792;0.399850079;0.90930772;0.346570171;0.876301087;0
793;0.399850079;0.90930772;0.346570171;0.876301087;0
794;0.399850079;0.90930772;0.346570171;0.876301087;0
795;0.399850079;0.90930772;0.346570171;0.876301087;0
796;0.399850079;0.90930772;0.346570171;0.876301087;0
797;0.399850079;0.90930772;0.346570171;0.876301087;0
798;0.399850079;0.90930772;0.346570171;0.876301087;0
799;0.399850079;0.90930772;0.346570171;0.876301087;0
800;0.399850079;0.90930772;0.346570171;0.876301087;0
801;0.399850079;0.90930772;0.197283826;0.818346599;0
802;0.399850079;0.90930772;0.197283826;0.818346599;0
803;0.399850079;0.90930772;0.197283826;0.818346599;0
804;0.399850079;0.90930772;0.197283826;0.818346599;0
805;0.399850079;0.90930772;0.197283826;0.818346599;0
806;0.399850079;0.90930772;0.197283826;0.818346599;0
807;0.399850079;0.90930772;0.197283826;0.818346599;0
808;0.390500609;0.90930772;0.163573832;0.818346599;0
809;0.390500609;0.90930772;0.163573832;0.818346599;0
810;0.399850079;0.911755722;0.20852049;0.837116734;0
811;0.399850079;0.911755722;0.392795187;0.929211125;0
812;0.409199549;0.911755722;0.392795187;0.929211125;0
813;0.409199549;0.911755722;0.392795187;0.929211125;0
814;0.409199549;0.911755722;0.392795187;0.929211125;0
815;0.409199549;0.911755722;0.392795187;0.929211125;0
816;0.399850079;0.90930772;0.346570171;0.876301087;0
817;0.399850079;0.90930772;0.346570171;0.876301087;0
818;0.399850079;0.90930772;0.346570171;0.876301087;0
819;0.399850079;0.90930772;0.346570171;0.876301087;0
820;0.399850079;0.90930772;0.346570171;0.876301087;0
821;0.399850079;0.90930772;0.346570171;0.876301087;0
822;0.399850079;0.90930772;0.346570171;0.876301087;0
823;0.390500609;0.90930772;0.346570171;0.876301087;0
824;0.390500609;0.90930772;0.346570171;0.876301087;0
825;0.390500609;0.90930772;0.346570171;0.876301087;0
826;0.390500609;0.90930772;0.346570171;0.876301087;0
827;0.390500609;0.90930772;0.346570171;0.876301087;0
828;0.390500609;0.90930772;0.163573832;0.818346599;0
829;0.390500609;0.90930772;0.163573832;0.818346599;0
830;0.390500609;0.90930772;0.163573832;0.818346599;0
831;0.390500609;0.90930772;0.163573832;0.818346599;0
832;0.390500609;0.90930772;0.163573832;0.818346599;0
833;0.390500609;0.90930772;0.163573832;0.818346599;0
834;0.390500609;0.90930772;0.163573832;0.818346599;0
835;0.390500609;0.90930772;0.163573832;0.818346599;0
836;0.390500609;0.90930772;0.163573832;0.818346599;0
837;0.390500609;0.90930772;0.163573832;0.818346599;0
838;0.399850079;0.90930772;0.197283826;0.818346599;0
839;0.399850079;0.90930772;0.197283826;0.818346599;0
840;0.399850079;0.90930772;0.197283826;0.818346599;0
841;0.399850079;0.90930772;0.346570171;0.876301087;0
842;0.399850079;0.90930772;0.346570171;0.876301087;0
843;0.399850079;0.90930772;0.346570171;0.876301087;0
844;0.399850079;0.90930772;0.346570171;0.876301087;0
845;0.399850079;0.90930772;0.346570171;0.876301087;0
846;0.399850079;0.90930772;0.346570171;0.876301087;0
847;0.399850079;0.90930772;0.346570171;0.876301087;0
848;0.399850079;0.90930772;0.346570171;0.876301087;0
849;0.399850079;0.90930772;0.346570171;0.876301087;0
850;0.399850079;0.90930772;0.346570171;0.876301087;0
851;0.399850079;0.90930772;0.346570171;0.876301087;0
852;0.399850079;0.90930772;0.346570171;0.876301087;0
853;0.399850079;0.90930772;0.346570171;0.876301087;0
854;0.399850079;0.90930772;0.346570171;0.876301087;0
855;0.399850079;0.90930772;0.346570171;0.876301087;0
856;0.399850079;0.90930772;0.346570171;0.876301087;0
857;0.399850079;0.90930772;0.346570171;0.876301087;0
858;0.399850079;0.90930772;0.346570171;0.876301087;0
859;0.399850079;0.90930772;0.346570171;0.876301087;0
860;0.399850079;0.90930772;0.346570171;0.876301087;0
861;0.399850079;0.90930772;0.346570171;0.876301087;0
862;0.399850079;0.90930772;0.346570171;0.876301087;0
863;0.399850079;0.90930772;0.346570171;0.876301087;0
864;0.39075917;0.90930772;0.337220701;0.876301087;0
865;0.39075917;0.90930772;0.337220701;0.876301087;0
866;0.39075917;0.90930772;0.337220701;0.876301087;0
867;0.399850079;0.90930772;0.346570171;0.876301087;0
868;0.399850079;0.90930772;0.346570171;0.876301087;0
869;0.399850079;0.90930772;0.346570171;0.876301087;0
870;0.408940988;0.910398533;0.374618581;0.883396647;0
871;0.408940988;0.910398533;0.374618581;0.883396647;0
872;0.408940988;0.910398533;0.374618581;0.883396647;0
873;0.408940988;0.910398533;0.374618581;0.883396647;0
874;0.408940988;0.910398533;0.374618581;0.883396647;0
875;0.408940988;0.910398533;0.374618581;0.883396647;0
876;0.408940988;0.910398533;0.374618581;0.883396647;0
877;0.408940988;0.910398533;0.374618581;0.883396647;0
878;0.408940988;0.910398533;0.374618581;0.883396647;0
879;0.408940988;0.910398533;0.374618581;0.883396647;0
880;0.408940988;0.910398533;0.374618581;0.883396647;0
881;0.408940988;0.910398533;0.374618581;0.883396647;0
882;0.408940988;0.910398533;0.374618581;0.883396647;0
883;0.408940988;0.910398533;0.374618581;0.883396647;0
884;0.408940988;0.910398533;0.374618581;0.883396647;0
885;0.408940988;0.910398533;0.374618581;0.883396647;0
886;0.399850079;0.90930772;0.346570171;0.876301087;0
887;0.399850079;0.90930772;0.346570171;0.876301087;0
888;0.399850079;0.90930772;0.346570171;0.876301087;0
889;0.399850079;0.90930772;0.346570171;0.876301087;0
890;0.399850079;0.90930772;0.346570171;0.876301087;0
891;0.399850079;0.90930772;0.346570171;0.876301087;0
892;0.399850079;0.90930772;0.346570171;0.876301087;0
893;0.399850079;0.90930772;0.346570171;0.876301087;0
894;0.399850079;0.90930772;0.346570171;0.876301087;0
895;0.399850079;0.90930772;0.346570171;0.876301087;0
896;0.399850079;0.90930772;0.346570171;0.876301087;0
897;0.399850079;0.90930772;0.346570171;0.876301087;0
898;0.399850079;0.90930772;0.346570171;0.876301087;0
899;0.399850079;0.90930772;0.346570171;0.876301087;0
900;0.399850079;0.90930772;0.346570171;0.876301087;0
901;0.399850079;0.90930772;0.346570171;0.876301087;0
902;0.399850079;0.90930772;0.346570171;0.876301087;0
903;0.399850079;0.90930772;0.346570171;0.876301087;0
904;0.399850079;0.90930772;0.346570171;0.876301087;0
905;0.399850079;0.90930772;0.346570171;0.876301087;0
906;0.399850079;0.90930772;0.346570171;0.876301087;0
907;0.399850079;0.90930772;0.346570171;0.876301087;0
908;0.399850079;0.90930772;0.197283826;0.818346599;0
909;0.399850079;0.90930772;0.197283826;0.818346599;0
910;0.399850079;0.90930772;0.197283826;0.818346599;0
911;0.399850079;0.90930772;0.197283826;0.818346599;0
912;0.399850079;0.90930772;0.197283826;0.818346599;0
913;0.399850079;0.90930772;0.197283826;0.818346599;0
914;0.399850079;0.90930772;0.197283826;0.818346599;0
915;0.399850079;0.90930772;0.197283826;0.818346599;0
916;0.399850079;0.90930772;0.197283826;0.818346599;0
917;0.399850079;0.90930772;0.197283826;0.818346599;0
918;0.381668261;0.895905259;0.197283826;0.818346599;0
919;0.381668261;0.895905259;0.197283826;0.818346599;0
920;0.381668261;0.895905259;0.197283826;0.818346599;0
921;0.381668261;0.895905259;0.197283826;0.818346599;0
922;0.381668261;0.895905259;0.197283826;0.818346599;0
923;0.391017731;0.89835326;0.242230483;0.837116734;0
924;0.391017731;0.89835326;0.242230483;0.837116734;0
925;0.381926822;0.894689473;0.242230483;0.837116734;0


==> py/barchart1.csv <==
Algorithm;SW_Size;Spearman;NDCG;Spearman_acyclic;NDCG_acyclic
LR;50;0.833434963;0.726840777;0.702273032;0.788172864
RF;50;0.563643784;0.360085001;0.314908983;0.371265109
SR;50;0.820535995;0.806287201;0.844851302;0.797987608
LR;100;0.79574833;0.822542825;0.663655362;0.76985703
RF;100;0.778117806;0.638593647;0.232415037;0.399700603
SR;100;0.90758446;0.930443747;0.910680699;0.921823709
LR;200;0.626924262;0.721666043;0.679066824;0.731417024
RF;200;0.809991584;0.930741926;0.371735219;0.264306734
SR;200;0.891900406;0.906024055;0.890452433;0.907157122


==> py/colors.txt <==

rot #ee6666	rgb(238, 102, 102)
blau #3388BB	rgb(51, 136, 187)
grün #88BB44	rgb(136, 187, 68)
gelb #EECC55	rgb(238, 204, 85)
violett #9988DD rgb(153, 136, 221)
rosa #FFBBBB	rgb(255, 187, 187)

==> py/plot1.csv <==
Idx;t;u1;u2;h2;y1;y2;y3;y1_d;y2_d;y3_d;h
1;0.2;0.940453698;0.959470077;1;1.989538547;1.992795967;0.000283708;-0.005687895;-0.003878702;0.000212964;0
2;0.3;0.930156519;0.953477397;1;1.983197028;1.988513702;0.000666374;-0.006341519;-0.004282265;0.000382666;0
3;0.4;0.920676948;0.947721381;1;1.976326969;1.98385343;0.001216535;-0.006870059;-0.004660271;0.000550161;0
4;0.5;0.912527534;0.941971461;1;1.969088166;1.97881365;0.001924991;-0.007238804;-0.00503978;0.000708456;0
5;0.6;0.906206165;0.936002658;1;1.96168182;1.973378218;0.002765026;-0.007406346;-0.005435432;0.000840035;0
6;0.7;0.902128336;0.929725901;1;1.954333025;1.967527551;0.003690397;-0.007348794;-0.005850667;0.000925371;0
7;0.8;0.900414427;0.923563911;1;1.947261757;1.961285724;0.004638326;-0.007071269;-0.006241827;0.00094793;0
8;0.9;0.901127191;0.918053062;1;1.940676375;1.954730234;0.005536567;-0.006585382;-0.00655549;0.00089824;0
9;1;0.904348853;0.91371772;1;1.934771525;1.947990802;0.006310363;-0.00590485;-0.006739432;0.000773796;0
10;1.1;0.910183222;0.911075486;1;1.929905695;1.941238106;0.006887933;-0.00486583;-0.006752695;0.00057757;0
11;1.2;0.918690046;0.910615447;1;1.926088514;1.934692224;0.007176885;-0.003817181;-0.006545882;0.000288952;0
12;1.3;0.929753459;0.912752296;1;1.923529169;1.928675021;0.007148502;-0.002559345;-0.006017203;-2.84E-05;0
13;1.4;0.943234652;0.917909018;1;1.92261849;1.923581792;0.006756829;-0.000910679;-0.005093229;-0.000391674;0
14;1.5;0.959001727;0.926545248;1;1.923150876;1.919607613;0.005985139;0.000532386;-0.003974179;-0.00077169;0
15;1.6;0.97692298;0.939168973;1;1.925216655;1.917095399;0.004853904;0.002065779;-0.002512214;-0.001131235;0
16;1.7;0.996479564;0.955697095;1;1.929051362;1.916534116;0.003402751;0.003834707;-0.000561283;-0.001451153;0
17;1.8;1.01627284;0.97463557;1;1.934655623;1.918204968;0.001692487;0.005604261;0.001670852;-0.001710265;0
18;1.9;1.034681026;0.994197727;1;1.941390496;1.921659004;-0.000197439;0.006734873;0.003454036;-0.001889926;0
19;2;1.049970956;1.012452944;1;1.949152088;1.92702034;-0.00217921;0.007761592;0.005361336;-0.001981772;0
20;2.1;1.060348342;1.027344219;1;1.957273851;1.933682298;-0.004153812;0.008121763;0.006661957;-0.001974602;0
21;2.2;1.064897023;1.037425899;1;1.965192057;1.941111608;-0.006031792;0.007918206;0.00742931;-0.00187798;0
22;2.3;1.064198935;1.042391384;1;1.972476818;1.948797627;-0.007732626;0.007284762;0.007686019;-0.001700834;0
23;2.4;1.059046584;1.042107293;1;1.978753848;1.956217404;-0.009198607;0.00627703;0.007419777;-0.001465982;0
24;2.5;1.050280315;1.036518897;1;1.983663759;1.962797471;-0.010389146;0.00490991;0.006580067;-0.001190539;0
25;2.6;1.038769738;1.025676358;1;1.987065346;1.968041702;-0.011296931;0.003401587;0.005244232;-0.000907785;0
26;2.7;1.025783157;1.01048763;1;1.989025438;1.971692584;-0.011950072;0.001960093;0.003650882;-0.000653141;0
27;2.8;1.013029778;0.992807793;1;1.989653899;1.973578584;-0.012401531;0.00062846;0.001885999;-0.000451459;0
28;2.9;1.002166989;0.97445879;1;1.989133452;1.973549074;-0.012723219;-0.000520447;-2.95E-05;-0.000321688;0
29;3;0.994786929;0.957142286;1;1.987888063;1.971880688;-0.013016097;-0.001245389;-0.001668385;-0.000292878;0
30;3.1;0.992397346;0.94240473;1;1.986457551;1.968957707;-0.013372133;-0.001430512;-0.002922982;-0.000356036;0
31;3.2;0.995288841;0.930957261;1;1.985337788;1.965165817;-0.013878558;-0.001119763;-0.003791889;-0.000506425;0
32;3.3;1.002658413;0.92281126;1;1.984968229;1.960721627;-0.014667197;-0.000369559;-0.004444191;-0.000788639;0
33;3.4;1.013701934;0.917982065;1;1.985659984;1.956106841;-0.015835614;0.000691756;-0.004614786;-0.001168418;0
34;3.5;1.027623513;0.916517984;1;1.987659602;1.951748413;-0.017447132;0.001999618;-0.004358428;-0.001611518;0
35;3.6;1.043573746;0.918461481;1;1.990813064;1.947972559;-0.019544599;0.003153461;-0.003775854;-0.002097467;0
36;3.7;1.060206211;0.923346063;1;1.995090055;1.945057835;-0.022114968;0.004276991;-0.002914724;-0.00257037;0
37;3.8;1.075765256;0.93033907;1;2.000478535;1.94329663;-0.025121744;0.00538848;-0.001761205;-0.003006775;0
38;3.9;1.08838818;0.938592471;1;2.006493167;1.942709868;-0.028500044;0.006014633;-0.000586762;-0.0033783;0
39;4;1.096146032;0.947235069;1;2.012590188;1.943333321;-0.032131939;0.006097021;0.000623453;-0.003631895;0
40;4.1;1.097342623;0.955395083;1;2.018142456;1.945087725;-0.03585825;0.005552268;0.001754403;-0.003726311;0
41;4.2;1.092456573;0.962446985;1;2.022492111;1.947831258;-0.039495592;0.004349655;0.002743533;-0.003637342;0
42;4.3;1.083158645;0.967897187;1;2.025489688;1.951259252;-0.042831961;0.002997577;0.003427994;-0.00333637;0
43;4.4;1.071143829;0.971249605;1;2.02656004;1.955164943;-0.045705505;0.001070351;0.003905691;-0.002873544;0
44;4.5;1.058067121;0.97201355;1;2.026192954;1.959169089;-0.047945826;-0.000367085;0.004004146;-0.002240321;0
45;4.6;1.045373591;0.969837159;1;2.024522733;1.962956556;-0.049498958;-0.001670221;0.003787467;-0.001553132;0
46;4.7;1.03354324;0.965175418;1;2.021584515;1.966160652;-0.050351605;-0.002938219;0.003204096;-0.000852648;0
47;4.8;1.022683737;0.958802615;1;2.01762248;1.968574475;-0.050524924;-0.003962035;0.002413823;-0.000173318;0
48;4.9;1.012898682;0.951486496;1;2.012971002;1.97016791;-0.050079418;-0.004651478;0.001593435;0.000445506;0
49;5;1.004289686;0.943977073;1;2.00785876;1.970945581;-0.049098162;-0.005112242;0.000777672;0.000981255;0
50;5.1;0.996924096;0.936926915;1;2.002446207;1.970925833;-0.047673325;-0.005412552;-1.97E-05;0.001424837;0
51;5.2;0.990715229;0.930621109;1;1.996845476;1.970130226;-0.045898905;-0.005600731;-0.000795607;0.00177442;0
52;5.3;0.985537036;0.925237292;1;1.991137638;1.968600868;-0.043866305;-0.005707838;-0.001529358;0.0020326;0
53;5.4;0.981269121;0.920951011;1;1.985496677;1.966527283;-0.041659404;-0.005640961;-0.002073585;0.002206901;0
54;5.5;0.977795654;0.91793773;1;1.980047058;1.964079735;-0.039350675;-0.005449618;-0.002447548;0.002308729;0
55;5.6;0.975137737;0.916323596;1;1.97486923;1.961390686;-0.037000514;-0.005177829;-0.002689049;0.002350161;0
56;5.7;0.973771243;0.916064182;1;1.9700489;1.958588;-0.03466075;-0.004820329;-0.002802686;0.002339764;0
57;5.8;0.974269794;0.917083868;1;1.965856503;1.955884283;-0.032376219;-0.004192397;-0.002703717;0.002284531;0
58;5.9;0.977217048;0.919312273;1;1.962255897;1.953219365;-0.030195046;-0.003600606;-0.002664918;0.002181173;0
59;6;0.983218796;0.922683301;1;1.959643518;1.950814802;-0.02816665;-0.002612379;-0.002404563;0.002028397;0
60;6.1;0.992609944;0.927142482;1;1.958256286;1.948773242;-0.026355139;-0.001387232;-0.00204156;0.001811511;0
61;6.2;1.004980985;0.932658931;1;1.958234031;1.947173273;-0.024823931;-2.23E-05;-0.00159997;0.001531207;0
62;6.3;1.019804257;0.939207621;1;1.959705198;1.946118768;-0.023631402;0.001471167;-0.001054505;0.00119253;0
63;6.4;1.03653633;0.946765829;1;1.962916243;1.94579165;-0.022846065;0.003211045;-0.000327118;0.000785337;0
64;6.5;1.054605855;0.955310278;1;1.967923379;1.946325587;-0.022513064;0.005007136;0.000533938;0.000333001;0
65;6.6;1.073463723;0.964552132;1;1.974743954;1.947824729;-0.022680958;0.006820575;0.001499142;-0.000167894;0
66;6.7;1.092635565;0.973688363;1;1.983041124;1.950163546;-0.023371577;0.00829717;0.002338817;-0.000690618;0
67;6.8;1.111624948;0.981829892;1;1.992651604;1.953239507;-0.024592461;0.00961048;0.003075962;-0.001220884;0
68;6.9;1.129901162;0.988060402;1;2.003386319;1.956878249;-0.026347401;0.010734715;0.003638742;-0.001754941;0
69;7;1.146898759;0.991459597;1;2.015011136;1.96083303;-0.028639429;0.011624817;0.003954781;-0.002292027;0
70;7.1;1.161900396;0.991581508;1;2.027235324;1.964832714;-0.031471571;0.012224188;0.003999684;-0.002832142;0
71;7.2;1.173986277;0.988665764;1;2.03969633;1.96864336;-0.034839063;0.012461007;0.003810647;-0.003367492;0
72;7.3;1.182207225;0.983027809;1;2.05196234;1.972070524;-0.038719931;0.01226601;0.003427163;-0.003880869;0
73;7.4;1.185623585;0.975000629;1;2.063538987;1.974957903;-0.04306676;0.011576646;0.002887379;-0.004346829;0
74;7.5;1.183362605;0.964942586;1;2.073891132;1.977196709;-0.0478;0.010352145;0.002238807;-0.00473324;0
75;7.6;1.175267643;0.953623648;1;2.082315303;1.978560008;-0.052805952;0.008424171;0.001363298;-0.005005952;0
76;7.7;1.161944851;0.942221645;1;2.088619466;1.979320281;-0.057933656;0.006304163;0.000760273;-0.005127704;0
77;7.8;1.144084947;0.931882273;1;2.092133608;1.979464939;-0.063001451;0.003514142;0.000144659;-0.005067795;0
78;7.9;1.122404163;0.923702918;1;2.093128027;1.979384599;-0.067787387;0.000994419;-8.03E-05;-0.004785935;0
79;8;1.097658181;0.918702021;1;2.090886651;1.979267666;-0.0720802;-0.002241376;-0.000116933;-0.004292814;0
80;8.1;1.071162119;0.917088292;1;2.086002535;1.979404101;-0.075606451;-0.004884116;0.000136435;-0.003526251;0
81;8.2;1.044595483;0.918441229;1;2.078640695;1.97996187;-0.078172505;-0.00736184;0.000557769;-0.002566053;0
82;8.3;1.019497373;0.922350188;1;2.06861833;1.981184148;-0.079603497;-0.010022365;0.001222279;-0.001430992;0
83;8.4;0.997262038;0.928421223;1;2.057105774;1.982940759;-0.079701435;-0.011512555;0.001756611;-9.79E-05;0
84;8.5;0.979070085;0.936277061;1;2.04444346;1.985353868;-0.078444729;-0.012662315;0.002413109;0.001256707;0
85;8.6;0.964968816;0.945654062;1;2.031324249;1.988295091;-0.075813936;-0.01311921;0.002941223;0.002630793;0
86;8.7;0.95438557;0.956356999;1;2.01818669;1.991791007;-0.071890205;-0.013137559;0.003495916;0.003923731;0
87;8.8;0.946797798;0.968187263;1;2.005321336;1.99591132;-0.066729452;-0.012865354;0.004120313;0.005160753;0
88;8.9;0.94172718;0.980939;1;1.993136333;2.000610866;-0.06044941;-0.012185003;0.004699546;0.006280042;0
89;9;0.938794205;0.994394897;1;1.981942564;2.005760098;-0.053183003;-0.011193769;0.005149232;0.007266408;0
90;9.1;0.938157582;1.008311733;1;1.972006558;2.011181196;-0.045096448;-0.009936006;0.005421098;0.008086554;0
91;9.2;0.940231877;1.022425705;1;1.963604564;2.016905118;-0.036376205;-0.008401994;0.005723922;0.008720243;0
92;9.3;0.945457976;1.036457849;1;1.956969202;2.022760243;-0.027218712;-0.006635362;0.005855125;0.009157493;0
93;9.4;0.954315247;1.050113925;1;1.95243798;2.028737356;-0.017841238;-0.004531222;0.005977113;0.009377475;0
94;9.5;0.967143857;1.063043215;1;1.950259573;2.034752775;-0.00846817;-0.002178407;0.006015419;0.009373067;0
95;9.6;0.983254996;1.074646338;1;1.950623383;2.040667632;0.00066525;0.00036381;0.005914858;0.00913342;0
96;9.7;1.001563071;1.084222312;1;1.953707641;2.046414019;0.009315488;0.003084258;0.005746387;0.008650239;0
97;9.8;1.020912543;1.091056435;1;1.959518665;2.051760564;0.017249679;0.005811024;0.005346545;0.00793419;0
98;9.9;1.040058841;1.094435448;1;1.967588588;2.056412045;0.024236507;0.008069923;0.004651481;0.006986828;0
99;10;1.057867505;1.093963174;1;1.977532468;2.060154435;0.030092085;0.00994388;0.003742389;0.005855578;0
100;10.1;1.073966451;1.090469375;1;1.989124932;2.062830068;0.034671708;0.011592463;0.002675634;0.004579623;0
101;10.2;1.088185874;1.085100601;1;2.001827688;2.064509077;0.037853376;0.012702756;0.001679009;0.003181668;0
102;10.3;1.100361138;1.078996006;1;2.015340465;2.065260697;0.039607433;0.013512777;0.000751619;0.001754057;0
103;10.4;1.110335074;1.0732734;1;2.029245388;2.065334749;0.039915249;0.013904924;7.41E-05;0.000307817;0
104;10.5;1.117973234;1.068583115;1;2.043169047;2.064985761;0.038858376;0.013923658;-0.000348989;-0.001056873;0
105;10.6;1.123191814;1.064261149;1;2.056781878;2.06437209;0.036541097;0.013612832;-0.000613671;-0.00231728;0
106;10.7;1.12592893;1.059417454;1;2.069700525;2.063611637;0.033114558;0.012918647;-0.000760453;-0.003426539;0
107;10.8;1.126138746;1.053178798;1;2.081625457;2.062668875;0.028749803;0.011924931;-0.000942762;-0.004364755;0
108;10.9;1.123793344;1.044700226;1;2.092227841;2.061307535;0.023621848;0.010602384;-0.00136134;-0.005127955;0
109;11;1.119084185;1.033850311;1;2.101372217;2.059589026;0.017892066;0.009144377;-0.001718509;-0.005729782;0
110;11.1;1.112653494;1.021974386;1;2.108868866;2.057407494;0.011734544;0.007496649;-0.002181531;-0.006157522;0
111;11.2;1.105196937;1.010555706;1;2.114502979;2.054628051;0.005301714;0.005634113;-0.002779443;-0.00643283;0
112;11.3;1.097396706;1.001013492;1;2.118548117;2.051796598;-0.001246613;0.004045138;-0.002831454;-0.006548327;0
113;11.4;1.089913477;0.994711695;1;2.120996356;2.049164464;-0.007740847;0.002448238;-0.002632134;-0.006494234;0
114;11.5;1.08312231;0.992470376;1;2.122150736;2.047103831;-0.014008849;0.00115438;-0.002060633;-0.006268002;0
115;11.6;1.076953303;0.994271783;1;2.122026854;2.045939384;-0.019882399;-0.000123882;-0.001164447;-0.00587355;0
116;11.7;1.071298828;1.000066343;1;2.120798948;2.045954317;-0.025181438;-0.001227906;1.49E-05;-0.005299038;0
117;11.8;1.066054154;1.009851566;1;2.11865819;2.04737842;-0.029743582;-0.002140758;0.001424103;-0.004562145;0
118;11.9;1.061114662;1.023652031;1;2.115753225;2.050437853;-0.03341554;-0.002904966;0.003059434;-0.003671957;0
119;12;1.056295775;1.04087479;1;2.112185716;2.055424234;-0.036043929;-0.003567509;0.00498638;-0.00262839;0
120;12.1;1.051314967;1.060081421;1;2.108062021;2.06239917;-0.037487597;-0.004123695;0.006974937;-0.001443667;0
121;12.2;1.045888823;1.079683667;1;2.103572361;2.070871745;-0.037634365;-0.00448966;0.008472574;-0.000146769;0
122;12.3;1.039740256;1.097974854;1;2.098701254;2.080743511;-0.036456082;-0.004871107;0.009871766;0.001178283;0
123;12.4;1.032620336;1.113171149;1;2.093517542;2.091449306;-0.033924393;-0.005183712;0.010705796;0.002531689;0
124;12.5;1.02470643;1.124120744;1;2.08814446;2.102307606;-0.030099531;-0.005373082;0.0108583;0.003824862;0
125;12.6;1.016562967;1.130343096;1;2.082704588;2.112746815;-0.025106718;-0.005439872;0.010439209;0.004992813;0
126;12.7;1.008752676;1.131432816;1;2.077228634;2.122143834;-0.019126327;-0.005475954;0.009397019;0.005980391;0
127;12.8;1.00182131;1.127050235;1;2.072036733;2.13001388;-0.012382221;-0.005191901;0.007870047;0.006744105;0
128;12.9;0.996250667;1.117035996;1;2.067251579;2.135783628;-0.005155874;-0.004785154;0.005769748;0.007226347;0
129;13;0.991842537;1.102634987;1;2.063002684;2.139170217;0.002244365;-0.004248895;0.003386589;0.007400239;0
130;13.1;0.987926313;1.086023442;1;2.059283135;2.139998743;0.009517623;-0.003719549;0.000828525;0.007273258;0
131;13.2;0.983833217;1.069300186;1;2.056013153;2.138433346;0.016391535;-0.003269983;-0.001565396;0.006873912;0
132;13.3;0.978905808;1.054443417;1;2.053027745;2.134872489;0.022659056;-0.002985407;-0.003560857;0.006267521;0
133;13.4;0.972588904;1.043194549;1;2.050146302;2.129900144;0.028197536;-0.002881443;-0.004972345;0.00553848;0
134;13.5;0.96514873;1.036032056;1;2.047222647;2.124049987;0.032967279;-0.002923655;-0.005850157;0.004769743;0
135;13.6;0.957278553;1.032809114;1;2.044133063;2.117779184;0.036990821;-0.003089584;-0.006270803;0.004023542;0
136;13.7;0.949655529;1.033418811;1;2.040738023;2.111593623;0.040339448;-0.00339504;-0.006185561;0.003348627;0
137;13.8;0.94293573;1.037797318;1;2.037196756;2.10583399;0.043135374;-0.003541267;-0.005759633;0.002795926;0
138;13.9;0.937679596;1.045785236;1;2.033482103;2.101205927;0.04550639;-0.003714653;-0.004628063;0.002371016;0
139;14;0.93392625;1.05635255;1;2.029917012;2.097375168;0.04760436;-0.003565091;-0.003830759;0.00209797;0
140;14.1;0.931514203;1.068081909;1;2.026510985;2.09455546;0.049525749;-0.003406026;-0.002819708;0.001921389;0
141;14.2;0.930289103;1.079498378;1;2.023341946;2.092990374;0.051352441;-0.003169039;-0.001565085;0.001826692;0
142;14.3;0.930102287;1.089064632;1;2.020488731;2.092079889;0.05318985;-0.002853215;-0.000910485;0.001837409;0
143;14.4;0.930858521;1.095535585;1;2.018014223;2.091592648;0.055039515;-0.002474507;-0.000487241;0.001849665;0
144;14.5;0.932701297;1.099277767;1;2.015984924;2.091254718;0.056887446;-0.002029299;-0.00033793;0.001847932;0
145;14.6;0.935849083;1.101168172;1;2.01471462;2.091053598;0.058696114;-0.001270304;-0.00020112;0.001808668;0
146;14.7;0.940528154;1.102103205;1;2.014007242;2.090761548;0.060398572;-0.000707379;-0.00029205;0.001702458;0
147;14.8;0.946975899;1.102987117;1;2.014044417;2.090400832;0.061940637;3.72E-05;-0.000360716;0.001542065;0
148;14.9;0.955326226;1.104461795;1;2.015110328;2.090072987;0.063250402;0.001065911;-0.000327845;0.001309766;0
149;15;0.965311286;1.106246944;1;2.017230916;2.089825162;0.064251797;0.002120588;-0.000247825;0.001001395;0
150;15.1;0.976568253;1.107859695;1;2.020532471;2.089670768;0.064886457;0.003301555;-0.000154394;0.00063466;0
151;15.2;0.988721505;1.108814502;1;2.024878348;2.089568956;0.065078448;0.004345878;-0.000101813;0.000191991;0
152;15.3;1.001378096;1.108625441;1;2.030126922;2.089461036;0.064779278;0.005248574;-0.00010792;-0.00029917;0
153;15.4;1.014067494;1.10701704;1;2.036383025;2.08922811;0.063956653;0.006256103;-0.000232926;-0.000822625;0
154;15.5;1.026146303;1.10424889;1;2.043348946;2.088867572;0.062539487;0.006965921;-0.000360538;-0.001417166;0
155;15.6;1.036918025;1.100665286;1;2.050952674;2.08828284;0.060537181;0.007603728;-0.000584732;-0.002002306;0
156;15.7;1.045662047;1.096608562;1;2.058690666;2.087628833;0.057915283;0.007737992;-0.000654007;-0.002621898;0
157;15.8;1.051649589;1.092415669;1;2.06627352;2.086932907;0.054756553;0.007582855;-0.000695926;-0.00315873;0
158;15.9;1.054688321;1.088256866;1;2.073564002;2.086009722;0.051113387;0.007290481;-0.000923184;-0.003643166;0
159;16;1.055624864;1.083992617;1;2.080191082;2.085227362;0.047065906;0.00662708;-0.00078236;-0.004047482;0
160;16.1;1.055439839;1.079451255;1;2.086070613;2.084513669;0.042740968;0.005879531;-0.000713693;-0.004324938;0
161;16.2;1.055119762;1.074464175;1;2.091209443;2.08365556;0.038233241;0.00513883;-0.000858109;-0.004507726;0
162;16.3;1.055636477;1.068867757;1;2.095703952;2.082737241;0.033608121;0.004494509;-0.000918319;-0.004625121;0
163;16.4;1.057238557;1.062569301;1;2.099674103;2.081733186;0.028926988;0.00397015;-0.001004055;-0.004681132;0
164;16.5;1.059132986;1.0555747;1;2.103179772;2.080528801;0.024232658;0.00350567;-0.001204386;-0.004694331;0
165;16.6;1.06044126;1.047898686;1;2.106181741;2.079093087;0.019549558;0.003001969;-0.001435714;-0.0046831;0
166;16.7;1.060281264;1.039557288;1;2.108497293;2.077175173;0.014905401;0.002315552;-0.001917914;-0.004644157;0
167;16.8;1.057803372;1.030576071;1;2.1100204;2.075066839;0.010324104;0.001523108;-0.002108334;-0.004581298;0
168;16.9;1.052919644;1.021203507;1;2.110495483;2.072533342;0.005863134;0.000475082;-0.002533497;-0.004460969;0
169;17;1.046363857;1.011920253;1;2.109862968;2.069648631;0.001576433;-0.000632515;-0.002884711;-0.004286702;0
170;17.1;1.038903327;1.00320195;1;2.108174651;2.066530754;-0.00247671;-0.001688317;-0.003117877;-0.004053143;0
171;17.2;1.031288405;0.99550828;1;2.10548627;2.063244451;-0.006239251;-0.002688381;-0.003286303;-0.00376254;0
172;17.3;1.024238909;0.989273326;1;2.101839289;2.059827867;-0.009660548;-0.003646982;-0.003416584;-0.003421297;0
173;17.4;1.018292666;0.984701919;1;2.097543978;2.056498816;-0.012696896;-0.004295311;-0.003329051;-0.003036349;0
174;17.5;1.013842818;0.981817851;1;2.092842707;2.053386481;-0.015322579;-0.004701271;-0.003112335;-0.002625682;0
175;17.6;1.01127675;0.980647317;1;2.087838929;2.050556459;-0.017517955;-0.005003778;-0.002830022;-0.002195377;0
176;17.7;1.010986855;0.98122515;1;2.08281765;2.048054873;-0.019278864;-0.005021279;-0.002501586;-0.001760909;0
177;17.8;1.013305349;0.983588238;1;2.078080754;2.046015287;-0.020622989;-0.004736896;-0.002039586;-0.001344124;0
178;17.9;1.017758412;0.987701679;1;2.073864326;2.044563622;-0.021578307;-0.004216429;-0.001451665;-0.000955319;0
179;18;1.023356481;0.993487626;1;2.070421154;2.04391383;-0.022178137;-0.003443172;-0.000649793;-0.00059983;0
180;18.1;1.0290867;1.000873941;1;2.067681746;2.044113418;-0.022449425;-0.002739408;0.000199588;-0.000271288;0
181;18.2;1.033914585;1.00979356;1;2.065519225;2.045168765;-0.022400703;-0.002162521;0.001055347;4.87E-05;0
182;18.3;1.036934041;1.020108272;1;2.063779959;2.047264598;-0.022023667;-0.001739266;0.002095833;0.000377036;0
183;18.4;1.03838354;1.031084705;1;2.062299848;2.050102233;-0.021286178;-0.001480111;0.002837635;0.000737489;0
184;18.5;1.039053308;1.041675958;1;2.061035097;2.053592227;-0.020193174;-0.001264751;0.003489994;0.001093004;0
185;18.6;1.039742395;1.050790835;1;2.060029902;2.057764145;-0.018728749;-0.001005194;0.004171918;0.001464425;0
186;18.7;1.041252558;1.057305207;1;2.05939353;2.06226357;-0.016909894;-0.000636372;0.004499425;0.001818855;0
187;18.8;1.044268697;1.060289939;1;2.059280669;2.06665096;-0.01480364;-0.000112861;0.00438739;0.002106255;0
188;18.9;1.048792702;1.060000205;1;2.059796441;2.070590656;-0.012521793;0.000515771;0.003939696;0.002281847;0
189;19;1.054587782;1.057129747;1;2.061017693;2.073871933;-0.010196032;0.001221253;0.003281277;0.002325761;0
190;19.1;1.061416543;1.052387909;1;2.063058416;2.076320513;-0.007965361;0.002040723;0.002448579;0.002230671;0
191;19.2;1.06903854;1.046484481;1;2.066055435;2.077797813;-0.006015502;0.002997019;0.0014773;0.001949859;0
192;19.3;1.077180854;1.040083343;1;2.069868016;2.078410642;-0.004474967;0.00381258;0.00061283;0.001540536;0
193;19.4;1.085450036;1.033686085;1;2.074483998;2.078200594;-0.003463341;0.004615983;-0.000210048;0.001011625;0
194;19.5;1.093411405;1.027744533;1;2.079984341;2.077170734;-0.003083946;0.005500343;-0.00102986;0.000379395;0
195;19.6;1.100617756;1.022700463;1;2.08557547;2.075938849;-0.003391474;0.005591129;-0.001231885;-0.000307528;0
196;19.7;1.106611601;1.018988408;1;2.091325116;2.074523684;-0.004329578;0.005749646;-0.001415165;-0.000938104;0
197;19.8;1.111051681;1.016853195;1;2.09720063;2.073038062;-0.005870614;0.005875514;-0.001485623;-0.001541035;0
198;19.9;1.113966684;1.015981179;1;2.102935975;2.07171119;-0.007957876;0.005735344;-0.001326871;-0.002087263;0
199;20;1.115461401;1.015960033;1;2.10827846;2.070648244;-0.010488212;0.005342485;-0.001062946;-0.002530335;0
200;20.1;1.115646992;1.016380452;1;2.113113227;2.069952985;-0.013345698;0.004834767;-0.000695259;-0.002857487;0
201;20.2;1.114638367;1.016834422;1;2.117331987;2.069630115;-0.016410483;0.00421876;-0.00032287;-0.003064785;0
202;20.3;1.112299459;1.017095612;1;2.12081784;2.069656506;-0.019561891;0.003485853;2.64E-05;-0.003151408;0
203;20.4;1.107935383;1.017343009;1;2.123422021;2.070011545;-0.022686644;0.002604181;0.000355039;-0.003124753;0
204;20.5;1.100795619;1.017810529;1;2.124520999;2.070725566;-0.025647604;0.001098979;0.00071402;-0.00296096;0
205;20.6;1.090167156;1.018732617;1;2.124293715;2.071771368;-0.028280154;-0.000227284;0.001045802;-0.00263255;0
206;20.7;1.07540654;1.020341928;1;2.122654152;2.073131913;-0.030443205;-0.001639563;0.001360545;-0.002163051;0
207;20.8;1.056751841;1.022645164;1;2.119035812;2.074841083;-0.032009221;-0.00361834;0.00170917;-0.001566016;0
208;20.9;1.035785464;1.025268161;1;2.11318046;2.076867259;-0.032799846;-0.005855352;0.002026177;-0.000790625;0
209;21;1.014123332;1.027797203;1;2.105688633;2.079045836;-0.032665193;-0.007491827;0.002178577;0.000134653;0
210;21.1;0.993261509;1.029814592;1;2.096665783;2.081242649;-0.031546738;-0.00902285;0.002196813;0.001118455;0
211;21.2;0.974561403;1.030908536;1;2.08628343;2.083276293;-0.029412606;-0.010382353;0.002033644;0.002134132;0
212;21.3;0.958738399;1.030983119;1;2.075318045;2.084960897;-0.026276099;-0.010965385;0.001684604;0.003136507;0
213;21.4;0.945791261;1.030343604;1;2.064039531;2.086148496;-0.02225126;-0.011278514;0.001187599;0.004024838;0
214;21.5;0.935693485;1.029321971;1;2.052641377;2.086737975;-0.017440019;-0.011398153;0.000589479;0.004811242;0
215;21.6;0.928440169;1.028249666;1;2.041498274;2.086673224;-0.011991554;-0.011143103;-6.48E-05;0.005448465;0
216;21.7;0.924043873;1.027461672;1;2.031185195;2.086005498;-0.006071558;-0.010313079;-0.000667727;0.005919995;0
217;21.8;0.922426746;1.027394139;1;2.021828603;2.084769982;0.000128071;-0.009356592;-0.001235516;0.00619963;0
218;21.9;0.923426168;1.028582238;1;2.013597792;2.083080148;0.006434459;-0.008230812;-0.001689835;0.006306388;0
219;22;0.926897559;1.031571162;1;2.006822606;2.081249502;0.012685897;-0.006775186;-0.001830645;0.006251438;0
220;22.1;0.932714752;1.036920244;1;2.001490025;2.079375535;0.018739551;-0.005332581;-0.001873968;0.006053654;0
221;22.2;0.940748773;1.045124924;1;1.998013256;2.078067761;0.024482404;-0.003476769;-0.001307774;0.005742853;0
222;22.3;0.950636117;1.055472389;1;1.996149528;2.077211866;0.029828647;-0.001863728;-0.000855894;0.005346243;0
223;22.4;0.961827604;1.066319887;1;1.995865766;2.076843427;0.034708507;-0.000283762;-0.00036844;0.00487986;0
224;22.5;0.97374901;1.075939307;1;1.997186111;2.076942159;0.039060312;0.001320345;9.87E-05;0.004351804;0
225;22.6;0.985798778;1.082543469;1;2.000042068;2.077276071;0.042818559;0.002855958;0.000333912;0.003758247;0
226;22.7;0.997343471;1.084496498;1;2.004299914;2.077372458;0.045905832;0.004257845;9.64E-05;0.003087273;0
227;22.8;1.007702919;1.081853208;1;2.009438186;2.076977083;0.048230503;0.005138272;-0.000395375;0.002324671;0
228;22.9;1.01616306;1.075631995;1;2.015396791;2.075718641;0.049727174;0.005958605;-0.001258441;0.001496671;0
229;23;1.021995983;1.066880806;1;2.021733529;2.073467438;0.050324711;0.006336738;-0.002251203;0.000597536;0
230;23.1;1.024475682;1.056638743;1;2.027970435;2.070495663;0.050007428;0.006236906;-0.002971775;-0.000317283;0
231;23.2;1.023028106;1.045854701;1;2.033635292;2.066663297;0.048835915;0.005664857;-0.003832366;-0.001171513;0
232;23.3;1.017987931;1.035029085;1;2.038429434;2.062157415;0.04687443;0.004794142;-0.004505883;-0.001961485;0
233;23.4;1.010076619;1.024473949;1;2.042067487;2.057173202;0.04424825;0.003638053;-0.004984213;-0.00262618;0
234;23.5;1.000024346;1.014488233;1;2.044175038;2.05163838;0.041096567;0.002107551;-0.005534822;-0.003151683;0
235;23.6;0.988551582;1.005359541;1;2.044503276;2.045648621;0.037578791;0.000328238;-0.005989758;-0.003517776;0
236;23.7;0.976364647;0.997354954;1;2.043425835;2.039632108;0.033863528;-0.001077441;-0.006016513;-0.003715263;0
237;23.8;0.964177864;0.990681115;1;2.040908886;2.033660706;0.03010499;-0.002516949;-0.005971402;-0.003758538;0
238;23.9;0.952682697;0.985526745;1;2.036959409;2.027827018;0.0264449;-0.003949477;-0.005833688;-0.00366009;0
239;24;0.942538329;0.982082436;1;2.031890148;2.022295567;0.023028149;-0.005069261;-0.005531451;-0.003416751;0
240;24.1;0.934378832;0.980543976;1;2.025823146;2.017229325;0.019960761;-0.006067002;-0.005066242;-0.003067388;0
241;24.2;0.928619774;0.981036192;1;2.019426294;2.01271734;0.017331498;-0.006396852;-0.004511986;-0.002629264;0
242;24.3;0.924957086;0.983412105;1;2.012835488;2.008836541;0.015167005;-0.006590806;-0.003880799;-0.002164493;0
243;24.4;0.922946199;0.987471519;1;2.006096893;2.005838368;0.013513812;-0.006738595;-0.002998172;-0.001653193;0
244;24.5;0.922156767;0.993020144;1;1.999466847;2.003684295;0.012416467;-0.006630046;-0.002154073;-0.001097346;0
245;24.6;0.922166455;0.999866387;1;1.993081358;2.00232104;0.011880231;-0.006385489;-0.001363255;-0.000536235;0
246;24.7;0.922758963;1.007860312;1;1.987038628;2.001790455;0.011895257;-0.00604273;-0.000530586;1.50E-05;0
247;24.8;0.924249015;1.016960983;1;1.981497443;2.002287295;0.01245821;-0.005541185;0.00049684;0.000562953;0
248;24.9;0.927041064;1.027146741;1;1.97658565;2.00365513;0.01355698;-0.004911793;0.001367835;0.00109877;0
249;25;0.931548949;1.038397493;1;1.97249487;2.005915264;0.015153929;-0.00409078;0.002260134;0.00159695;0
250;25.1;0.938198435;1.050691561;1;1.969420226;2.009053518;0.017197854;-0.003074644;0.003138255;0.002043924;0
251;25.2;0.946939253;1.063668916;1;1.967537142;2.013035485;0.019622013;-0.001883083;0.003981967;0.002424159;0
252;25.3;0.956749539;1.076285878;1;1.966938172;2.017782237;0.022349178;-0.00059897;0.004746752;0.002727165;0
253;25.4;0.966456373;1.08737219;1;1.967623438;2.023123331;0.025291668;0.000685266;0.005341094;0.002942491;0
254;25.5;0.97483973;1.09571514;1;1.969414499;2.028756262;0.028359068;0.001791061;0.005632931;0.0030674;0
255;25.6;0.980658505;1.100098321;1;1.972048714;2.034212012;0.031452671;0.002634215;0.005455751;0.003093603;0
256;25.7;0.983536983;1.100118131;1;1.975031414;2.039058528;0.034472616;0.0029827;0.004846516;0.003019944;0
257;25.8;0.984406662;1.096579967;1;1.978231438;2.042933301;0.037327726;0.003200024;0.003874773;0.002855111;0
258;25.9;0.984321819;1.090410845;1;1.981534477;2.045911383;0.039920068;0.003303039;0.002978081;0.002592342;0
259;26;0.984342336;1.082541591;1;1.984921802;2.047864364;0.042190222;0.003387325;0.001952981;0.002270154;0
260;26.1;0.985514703;1.073883201;1;1.988463426;2.048480941;0.044026922;0.003541624;0.000616577;0.0018367;0
261;26.2;0.988487806;1.065167695;1;1.992387824;2.047910508;0.045346138;0.003924398;-0.000570432;0.001319216;0
262;26.3;0.993473831;1.056934034;1;1.996573157;2.046675647;0.04605169;0.004185333;-0.001234861;0.000705552;0
263;26.4;1.000676701;1.049696058;1;2.001181296;2.044858613;0.046130453;0.004608139;-0.001817034;7.88E-05;0
264;26.5;1.010319461;1.043955211;1;2.006575433;2.042547587;0.045540374;0.005394137;-0.002311026;-0.000590078;0
265;26.6;1.022602987;1.040183675;1;2.012847961;2.040003622;0.044195577;0.006272529;-0.002543965;-0.001344797;0
266;26.7;1.036950049;1.038460175;1;2.020015983;2.03760426;0.042113991;0.007168021;-0.002399361;-0.002081586;0
267;26.8;1.052072462;1.038540267;1;2.028110816;2.035555288;0.039281103;0.008094833;-0.002048972;-0.002832888;0
268;26.9;1.066586719;1.040179197;1;2.036845952;2.034071831;0.035750639;0.008735137;-0.001483458;-0.003530464;0
269;27;1.079033821;1.043138478;1;2.046007228;2.033321246;0.031596109;0.009161276;-0.000750584;-0.00415453;0
270;27.1;1.088004286;1.047186256;1;2.055151358;2.033448601;0.026939048;0.009144129;0.000127355;-0.004657061;0
271;27.2;1.093305332;1.05213381;1;2.063944555;2.034524359;0.021925199;0.008793198;0.001075758;-0.00501385;0
272;27.3;1.095570099;1.057818958;1;2.072029698;2.036604344;0.016736702;0.008085143;0.002079985;-0.005188497;0
273;27.4;1.095479804;1.064078037;1;2.079189439;2.039733503;0.011560777;0.007159741;0.003129159;-0.005175925;0
274;27.5;1.093734058;1.070744401;1;2.085356452;2.043796755;0.006591891;0.006167013;0.004063252;-0.004968886;0
275;27.6;1.090987019;1.077710734;1;2.090462679;2.048865834;0.001994946;0.005106227;0.005069079;-0.004596945;0
276;27.7;1.087482087;1.085377046;1;2.094535303;2.054903062;-0.002068024;0.004072625;0.006037228;-0.00406297;0
277;27.8;1.083265741;1.094402989;1;2.097645193;2.061868335;-0.005462967;0.00310989;0.006965273;-0.003394944;0
278;27.9;1.078384055;1.10547502;1;2.099852451;2.069828008;-0.008073977;0.002207258;0.007959673;-0.00261101;0
279;28;1.072883696;1.119315287;1;2.101223823;2.078911558;-0.009793692;0.001371372;0.00908355;-0.001719714;0
280;28.1;1.066831608;1.136389873;1;2.101795595;2.089400218;-0.010507589;0.000571772;0.010488661;-0.000713898;0
281;28.2;1.060408537;1.155414696;1;2.101658723;2.10135798;-0.010106672;-0.000136872;0.011957761;0.000400917;0
282;28.3;1.05383217;1.174375181;1;2.100908875;2.114665907;-0.0085012;-0.000749848;0.013307928;0.001605472;0
283;28.4;1.047315161;1.191123563;1;2.099819907;2.128589978;-0.005651745;-0.001088968;0.013924071;0.002849455;0
284;28.5;1.041064973;1.203400733;1;2.098568437;2.142559327;-0.001627919;-0.00125147;0.013969349;0.004023826;0
285;28.6;1.035268102;1.209301054;1;2.097244909;2.15593363;0.003436197;-0.001323527;0.013374303;0.005064116;0
286;28.7;1.030040017;1.208657047;1;2.096047593;2.168057415;0.009353245;-0.001197316;0.012123786;0.005917049;0
287;28.8;1.02547698;1.20184648;1;2.095090285;2.178338739;0.015874647;-0.000957309;0.010281324;0.006521401;0
288;28.9;1.02167455;1.189336938;1;2.094473371;2.18630933;0.022717747;-0.000616913;0.00797059;0.0068431;0
289;29;1.018728277;1.171665516;1;2.094258578;2.191461134;0.029573627;-0.000214793;0.005151805;0.00685588;0
290;29.1;1.016722919;1.149766688;1;2.094495723;2.193366689;0.036107559;0.000237145;0.001905555;0.006533932;0
291;29.2;1.015709493;1.125619171;1;2.095237175;2.1919764;0.042000253;0.000741452;-0.001390289;0.005892694;0
292;29.3;1.015734806;1.101271611;1;2.09648908;2.187834534;0.04696361;0.001251905;-0.004141866;0.004963358;0
293;29.4;1.016848763;1.078609216;1;2.09823166;2.181332615;0.050800226;0.00174258;-0.006501918;0.003836616;0
294;29.5;1.019104693;1.059363064;1;2.10044418;2.172959892;0.05336979;0.002212521;-0.008372724;0.002569563;0
295;29.6;1.022516855;1.044483943;1;2.103086727;2.163404982;0.054605692;0.002642546;-0.009554909;0.001235903;0
296;29.7;1.027004965;1.033396841;1;2.106093567;2.153250576;0.054512009;0.00300684;-0.010154406;-9.37E-05;0
297;29.8;1.032477072;1.025382259;1;2.109369986;2.142966778;0.053149426;0.003276419;-0.010283798;-0.001362583;0
298;29.9;1.038842012;1.019771018;1;2.112935279;2.132837329;0.0506232;0.003565293;-0.010129448;-0.002526226;0
299;30;1.046005363;1.015927655;1;2.116813016;2.123097314;0.047037279;0.003877736;-0.009740015;-0.003585921;0
300;30.1;1.053623852;1.013267716;1;2.120809529;2.113990162;0.04251621;0.003996513;-0.009107152;-0.004521068;0
301;30.2;1.060920655;1.011269906;1;2.124974434;2.105571923;0.037207836;0.004164905;-0.008418239;-0.005308374;0
302;30.3;1.067056269;1.0094242;1;2.128763126;2.098002008;0.031257587;0.003788693;-0.007569915;-0.005950249;0
303;30.4;1.071174734;1.007224751;1;2.132124991;2.091216112;0.024853025;0.003361865;-0.006785896;-0.006404562;0
304;30.5;1.072442516;1.004182536;1;2.134800523;2.085036632;0.018156544;0.002675532;-0.00617948;-0.006696481;0
305;30.6;1.071038276;1.000275612;1;2.136583726;2.079464434;0.011323281;0.001783203;-0.005572198;-0.006833264;0
306;30.7;1.068439189;0.996073107;1;2.137339427;2.074386857;0.004516944;0.000755702;-0.005077577;-0.006806337;0
307;30.8;1.06620147;0.992174204;1;2.137186154;2.069823666;-0.002127555;-0.000153274;-0.004563191;-0.006644498;0
308;30.9;1.065869899;0.989168994;1;2.136529871;2.065801312;-0.008505777;-0.000656282;-0.004022354;-0.006378223;0
309;31;1.06893236;0.987621501;1;2.135502321;2.062510758;-0.014545734;-0.001027551;-0.003290554;-0.006039956;0
310;31.1;1.075543087;0.987643655;1;2.134885008;2.060001179;-0.02019968;-0.000617313;-0.002509579;-0.005653947;0
311;31.2;1.084538115;0.988910658;1;2.134427466;2.058248986;-0.025471765;-0.000457542;-0.001752193;-0.005272085;0
312;31.3;1.094678207;0.991083131;1;2.134485397;2.057294916;-0.03035047;5.79E-05;-0.00095407;-0.004878704;0
313;31.4;1.104683838;0.993821913;1;2.135057526;2.057118355;-0.034848436;0.00057213;-0.000176561;-0.004497966;0
314;31.5;1.113241851;0.996781847;1;2.135994623;2.057661697;-0.038972934;0.000937096;0.000543342;-0.004124498;0
315;31.6;1.119181565;0.999561798;1;2.137036918;2.0588287;-0.042718268;0.001042295;0.001167003;-0.003745334;0
316;31.7;1.121455608;1.001717394;1;2.137854847;2.060470879;-0.046061817;0.000817929;0.00164218;-0.00334355;0
317;31.8;1.119041983;1.002800345;1;2.138135963;2.062434105;-0.048965317;0.000281116;0.001963226;-0.0029035;0
318;31.9;1.11097853;1.002363138;1;2.137479332;2.064529173;-0.051384017;-0.000656632;0.002095068;-0.002418699;0
319;32;1.096558982;1.000043378;1;2.135139245;2.066502288;-0.053233121;-0.002340087;0.001973115;-0.001849104;0
320;32.1;1.076654564;0.996248907;1;2.130549817;2.068107907;-0.054407437;-0.004589428;0.001605619;-0.001174316;0
321;32.2;1.052966697;0.991812527;1;2.12369559;2.069266304;-0.054790302;-0.006854227;0.001158397;-0.000382865;0
322;32.3;1.027131719;0.987560081;1;2.114628296;2.06995614;-0.054288784;-0.009067294;0.000689835;0.000501518;0
323;32.4;1.000668653;0.984303806;1;2.103503089;2.070219025;-0.052826244;-0.011125208;0.000262886;0.00146254;0
324;32.5;0.974934501;0.98274843;1;2.090605652;2.070149711;-0.050347717;-0.012897437;-6.93E-05;0.002478527;0
325;32.6;0.950985985;0.982923517;1;2.076314603;2.069832144;-0.046826645;-0.014291049;-0.000317567;0.003521072;0
326;32.7;0.929709082;0.984583053;1;2.061078251;2.069320148;-0.042271942;-0.015236352;-0.000511996;0.004554702;0
327;32.8;0.911916235;0.987485914;1;2.045406027;2.068642117;-0.036733183;-0.015672224;-0.00067803;0.005538759;0
328;32.9;0.898376487;0.991393448;1;2.029874131;2.067791906;-0.030304668;-0.015531896;-0.000850211;0.006428515;0
329;33;0.889655483;0.996173937;1;2.015007852;2.066758379;-0.023127841;-0.01486628;-0.001033527;0.007176826;0
330;33.1;0.885386494;1.002230665;1;2.001204012;2.065640932;-0.015372854;-0.01380384;-0.001117447;0.007754988;0
331;33.2;0.884975623;1.010147455;1;1.988931928;2.064926465;-0.007210694;-0.012272084;-0.000714468;0.00816216;0
332;33.3;0.887885359;1.020534416;1;1.978279624;2.064134715;0.001199957;-0.010652304;-0.00079175;0.008410651;0
333;33.4;0.893612922;1.034040496;1;1.96949114;2.063782993;0.009680852;-0.008788484;-0.000351722;0.008480895;0
334;33.5;0.901671168;1.051162521;1;1.962744494;2.064295532;0.018096342;-0.006746646;0.000512538;0.008415491;0
335;33.6;0.911569244;1.071422403;1;1.958202819;2.066142304;0.026359151;-0.004541675;0.001846772;0.008262808;0
336;33.7;0.922804292;1.094002519;1;1.955802024;2.069359661;0.034405182;-0.002400796;0.003217357;0.008046031;0
337;33.8;0.934853867;1.118023269;1;1.955365622;2.073790882;0.042186935;-0.000436402;0.004431221;0.007781754;0
338;33.9;0.947169607;1.142526971;1;1.956837948;2.079536958;0.049659268;0.001472326;0.005746076;0.007472332;0
339;34;0.959177687;1.166430279;1;1.960106033;2.086588588;0.056802504;0.003268084;0.007051631;0.007143236;0
340;34.1;0.970288754;1.188418645;1;1.964966611;2.094738337;0.063601204;0.004860579;0.008149748;0.0067987;0
341;34.2;0.979891963;1.207059115;1;1.971167608;2.103656595;0.070037577;0.006200997;0.008918258;0.006436373;0
342;34.3;0.987359509;1.220860652;1;1.978456384;2.112975555;0.076087045;0.007288776;0.00931896;0.006049468;0
343;34.4;0.992058377;1.228322836;1;1.986433096;2.122032618;0.081709075;0.007976712;0.009057063;0.00562203;0
344;34.5;0.993627902;1.228478026;1;1.994692779;2.130149382;0.086838687;0.008259683;0.008116764;0.005129612;0
345;34.6;0.992421459;1.221725728;1;2.0028927;2.136675825;0.09139602;0.008199921;0.006526443;0.004557333;0
346;34.7;0.988927141;1.208777348;1;2.010706098;2.140995251;0.095271942;0.007813398;0.004319426;0.003875922;0
347;34.8;0.983644553;1.190419351;1;2.017948836;2.142923016;0.098356776;0.007242738;0.001927765;0.003084834;0
348;34.9;0.97707527;1.167482827;1;2.024455711;2.142253239;0.100550253;0.006506875;-0.000669777;0.002193477;0
349;35;0.969776918;1.141128683;1;2.03010316;2.138875256;0.101760788;0.005647448;-0.003377983;0.001210534;0
350;35.1;0.962414417;1.113077025;1;2.034841519;2.132905735;0.101912417;0.004738359;-0.00596952;0.000151629;0
351;35.2;0.955647234;1.084981848;1;2.038708611;2.124767677;0.100958111;0.003867092;-0.008138058;-0.000954306;0
352;35.3;0.950116933;1.058343301;1;2.041704467;2.114534777;0.098904156;0.002995857;-0.0102329;-0.002053955;0
353;35.4;0.946443054;1.034510979;1;2.04392217;2.10256202;0.095732735;0.002217703;-0.011972758;-0.003171421;0
354;35.5;0.944704538;1.014404275;1;2.04551241;2.089525238;0.091491543;0.001590241;-0.013036781;-0.004241192;0
355;35.6;0.944197954;0.998434149;1;2.046523506;2.076321057;0.08626968;0.001011096;-0.013204181;-0.005221863;0
356;35.7;0.944165058;0.98698212;1;2.046932477;2.063320632;0.080238265;0.000408971;-0.013000426;-0.006031415;0
357;35.8;0.943849787;0.980459731;1;2.046657445;2.050833554;0.073557048;-0.000275033;-0.012487077;-0.006681217;0
358;35.9;0.942516666;0.979302671;1;2.04558783;2.039528035;0.066442085;-0.001069615;-0.011305519;-0.007114962;0
359;36;0.939977095;0.983192392;1;2.043650113;2.029800789;0.059150623;-0.001937717;-0.009727246;-0.007291462;0
360;36.1;0.936649788;0.990948257;1;2.040824448;2.021887163;0.051936678;-0.002825666;-0.007913626;-0.007213945;0
361;36.2;0.932981987;1.001357681;1;2.037026192;2.016218148;0.045082148;-0.003798256;-0.005669015;-0.00685453;0
362;36.3;0.929414934;1.013183628;1;2.032307432;2.013069805;0.038860278;-0.00471876;-0.003148342;-0.00622187;0
363;36.4;0.926368461;1.02516659;1;2.027035079;2.011529648;0.033497741;-0.005272353;-0.001540157;-0.005362537;0
364;36.5;0.923999687;1.036477825;1;2.021336542;2.011537307;0.029103437;-0.005698536;7.66E-06;-0.004394305;0
365;36.6;0.922246987;1.046673018;1;2.015369365;2.01291752;0.0257513;-0.005967178;0.001380213;-0.003352137;0
366;36.7;0.921043563;1.055307838;1;2.009305588;2.015324547;0.023475574;-0.006063777;0.002407027;-0.002275726;0
367;36.8;0.920324008;1.061930512;1;2.003301978;2.018392035;0.022253986;-0.006003609;0.003067488;-0.001221588;0
368;36.9;0.92004528;1.066144361;1;1.997500163;2.021806815;0.022019378;-0.005801815;0.00341478;-0.000234608;0
369;37;0.920412203;1.068202727;1;1.992037476;2.025233025;0.022671789;-0.005462688;0.003426211;0.000652411;0
370;37.1;0.921790298;1.068787921;1;1.987174193;2.028431345;0.024071606;-0.004863282;0.003198319;0.001399816;0
371;37.2;0.924552589;1.068599057;1;1.982962545;2.03128901;0.026058224;-0.004211649;0.002857665;0.001986618;0
372;37.3;0.929081793;1.068337908;1;1.979606446;2.033771625;0.028468247;-0.003356098;0.002482615;0.002410023;0
373;37.4;0.935721579;1.06863173;1;1.977541933;2.035941692;0.031131694;-0.002064513;0.002170066;0.002663448;0
374;37.5;0.944387938;1.069507437;1;1.976386731;2.037797853;0.033878423;-0.001155202;0.001856161;0.002746729;0
375;37.6;0.954785888;1.070701629;1;1.976536903;2.039408465;0.036579745;0.000150172;0.001610613;0.002701322;0
376;37.7;0.966614612;1.071948328;1;1.978148381;2.040813457;0.039078484;0.001611478;0.001404992;0.002498739;0
377;37.8;0.979563412;1.072980415;1;1.981162092;2.042021073;0.041239981;0.003013711;0.001207616;0.002161497;0
378;37.9;0.993261847;1.073557034;1;1.985583279;2.043034763;0.042948753;0.004421187;0.00101369;0.001708772;0
379;38;1.007052229;1.073594878;1;1.991295906;2.043861343;0.044095533;0.005712627;0.00082658;0.00114678;0
380;38.1;1.020142765;1.073067986;1;1.998207851;2.044499613;0.044604417;0.006911946;0.000638271;0.000508884;0
381;38.2;1.03170195;1.071951385;1;2.005868927;2.044977653;0.044418126;0.007661076;0.00047804;-0.000186291;0
382;38.3;1.040867646;1.070221153;1;2.01388958;2.045333656;0.043537475;0.008020653;0.000356003;-0.000880652;0
383;38.4;1.046890242;1.067694919;1;2.02201863;2.045429782;0.042003315;0.008129049;9.61E-05;-0.00153416;0
384;38.5;1.049567257;1.063522876;1;2.029776884;2.045418613;0.039852123;0.007758255;-1.12E-05;-0.002151192;0
385;38.6;1.048867559;1.056698661;1;2.036825455;2.044967252;0.037184024;0.00704857;-0.000451362;-0.002668098;0
386;38.7;1.044792554;1.04625799;1;2.042821104;2.043697159;0.034062928;0.00599565;-0.001270093;-0.003121096;0
387;38.8;1.037376354;1.031308283;1;2.047384185;2.041190358;0.030559223;0.00456308;-0.0025068;-0.003503705;0
388;38.9;1.02688673;1.011655023;1;2.050255247;2.037100668;0.026721853;0.002871062;-0.004089691;-0.00383737;0
389;39;1.01422571;0.988972242;1;2.051439898;2.031536586;0.022594543;0.001184651;-0.005564082;-0.00412731;0
390;39.1;1.00038931;0.965177422;1;2.050933571;2.024566884;0.018228501;-0.000506327;-0.006969701;-0.004366042;0
391;39.2;0.986330125;0.942031154;1;2.04854854;2.015968213;0.013678625;-0.002385031;-0.008598671;-0.004549876;0
392;39.3;0.972950422;0.921131094;1;2.044580914;2.006292537;0.008991157;-0.003967626;-0.009675676;-0.004687468;0
393;39.4;0.961027928;0.903614999;1;2.039185376;1.995852474;0.004239729;-0.005395537;-0.010440064;-0.004751428;0
394;39.5;0.951132473;0.889825607;1;2.032608424;1.985021713;-0.000501438;-0.006576952;-0.010830761;-0.004741167;0
395;39.6;0.943794807;0.880015647;1;2.025209075;1.974264427;-0.005153009;-0.007399349;-0.010757286;-0.004651571;0
396;39.7;0.939545035;0.874469089;1;2.017350246;1.963989321;-0.009635561;-0.00785883;-0.010275106;-0.004482552;0
397;39.8;0.938923895;0.873510436;1;2.009470343;1.954639795;-0.013875215;-0.007879903;-0.009349526;-0.004239653;0
398;39.9;0.942071337;0.876961879;1;2.001822248;1.946415438;-0.017806949;-0.007648094;-0.008224357;-0.003931734;0
399;40;0.948421548;0.883732216;1;1.994982433;1.939796698;-0.021380135;-0.006839815;-0.00661874;-0.003573186;0
400;40.1;0.957355396;0.892646106;1;1.989048351;1.934709273;-0.024445398;-0.005934083;-0.005087424;-0.003065263;0
401;40.2;0.968253451;0.902501432;1.246231156;1.984008565;1.930894082;-0.026626551;-0.005039785;-0.003815191;-0.002181153;0.005025126
402;40.3;0.980484697;0.912059243;1.492462312;1.980171863;1.92830486;-0.027833954;-0.003836702;-0.002589223;-0.001207403;0.010050251
403;40.4;0.993556757;0.920460621;1.738693467;1.977853564;1.926808457;-0.028073346;-0.002318299;-0.001496403;-0.000239392;0.015075377
404;40.5;1.007169017;0.927381127;1.984924623;1.977098363;1.926079662;-0.02755574;-0.0007552;-0.000728795;0.000517607;0.020100503
405;40.6;1.02101887;0.932531465;2.231155779;1.977611439;1.925743947;-0.02666365;0.000513075;-0.000335715;0.00089209;0.025125628
406;40.7;1.034786697;0.93562596;2.477386935;1.979419752;1.925601431;-0.025543401;0.001808313;-0.000142515;0.001120249;0.030150754
407;40.8;1.048126927;0.936405279;2.72361809;1.982700751;1.925445466;-0.024307538;0.003280999;-0.000155965;0.001235863;0.035175879
408;40.9;1.060481134;0.935007337;2.969849246;1.98711753;1.925059074;-0.023241191;0.004416779;-0.000386392;0.001066347;0.040201005
409;41;1.07107347;0.931959006;3.216080402;1.992411577;1.92430174;-0.022425797;0.005294047;-0.000757334;0.000815394;0.045226131
410;41.1;1.079097604;0.927806925;3.462311558;1.998342436;1.92310625;-0.02193523;0.005930859;-0.00119549;0.000490567;0.050251256
411;41.2;1.083740363;0.923093736;3.708542714;2.004448794;1.921493918;-0.02177602;0.006106359;-0.001612332;0.00015921;0.055276382
412;41.3;1.084285737;0.918346584;3.954773869;2.010326595;1.919491206;-0.021870068;0.0058778;-0.002002712;-9.40E-05;0.060301508
413;41.4;1.081231858;0.91398717;4.201005025;2.015627875;1.917193346;-0.022144404;0.00530128;-0.00229786;-0.000274336;0.065326633
414;41.5;1.075982299;0.910358836;4.447236181;2.020162055;1.914708779;-0.022490128;0.00453418;-0.002484567;-0.000345724;0.070351759
415;41.6;1.069955397;0.907798992;4.693467337;2.023756793;1.912074223;-0.022704002;0.003594738;-0.002634556;-0.000213874;0.075376884
416;41.7;1.064543769;0.906644223;4.939698492;2.02663607;1.909480652;-0.02284948;0.002879277;-0.002593571;-0.000145478;0.08040201
417;41.8;1.061031868;0.907220412;5.185929648;2.029058905;1.907071889;-0.022956503;0.002422835;-0.002408763;-0.000107022;0.085427136
418;41.9;1.059902184;0.909721189;5.432160804;2.031256394;1.905017632;-0.022953734;0.002197489;-0.002054257;2.77E-06;0.090452261
419;42;1.061202077;0.914273375;5.67839196;2.033488536;1.903538022;-0.022779357;0.002232142;-0.00147961;0.000174377;0.095477387
420;42.1;1.064990608;0.921018499;5.924623116;2.036083473;1.902880294;-0.022458449;0.002594937;-0.000657728;0.000320907;0.100502513
421;42.2;1.071344843;0.930116622;6.170854271;2.039104732;1.902967355;-0.022180739;0.00302126;8.71E-05;0.000277711;0.105527638
422;42.3;1.08025943;0.941621783;6.417085427;2.042856085;1.904115608;-0.021834266;0.003751353;0.001148253;0.000346473;0.110552764
423;42.4;1.091035495;0.954711081;6.663316583;2.047595797;1.906545671;-0.021410054;0.004739712;0.002430063;0.000424213;0.115577889
424;42.5;1.10265398;0.968140793;6.909547739;2.053338728;1.91018577;-0.020945989;0.005742932;0.003640099;0.000464065;0.120603015
425;42.6;1.114054093;0.980596357;7.155778894;2.059855242;1.914706002;-0.020538943;0.006516513;0.004520232;0.000407046;0.125628141
426;42.7;1.124131384;0.990698125;7.40201005;2.067046223;1.919918296;-0.020122297;0.007190982;0.005212293;0.000416646;0.130653266
427;42.8;1.131950485;0.997285723;7.648241206;2.074742886;1.9255164;-0.01969311;0.007696662;0.005598105;0.000429187;0.135678392
428;42.9;1.137590223;1.000508332;7.894472362;2.082676163;1.931105977;-0.01928567;0.007933277;0.005589577;0.00040744;0.140703518
429;43;1.14146628;1.000960791;8.140703518;2.090625705;1.936396241;-0.018941591;0.007949542;0.005290264;0.000344078;0.145728643
430;43.1;1.144010282;0.999266044;8.386934673;2.098435806;1.941232828;-0.018701591;0.0078101;0.004836587;0.00024;0.150753769
431;43.2;1.145663731;0.996059679;8.633165829;2.106027845;1.94553423;-0.018543681;0.007592039;0.004301402;0.00015791;0.155778894
432;43.3;1.146714226;0.991924036;8.879396985;2.113356606;1.949257563;-0.018435042;0.007328762;0.003723332;0.00010864;0.16080402
433;43.4;1.146871054;0.987238997;9.125628141;2.12035716;1.952394359;-0.018360887;0.007000554;0.003136797;7.42E-05;0.165829146
434;43.5;1.145713093;0.982334327;9.371859296;2.126909444;1.954774858;-0.018238302;0.006552284;0.002380498;0.000122585;0.170854271
435;43.6;1.14282463;0.97753376;9.618090452;2.132883024;1.956564897;-0.018185298;0.005973581;0.001790039;5.30E-05;0.175879397
436;43.7;1.137801133;0.973154703;9.864321608;2.138128877;1.957877906;-0.018156716;0.005245853;0.001313009;2.86E-05;0.180904523
437;43.8;1.130384473;0.969450443;10.11055276;2.142454842;1.958769208;-0.018105116;0.004325965;0.000891302;5.16E-05;0.185929648
438;43.9;1.120678596;0.966514777;10.35678392;2.145588814;1.959305888;-0.017965179;0.003133972;0.00053668;0.000139937;0.190954774
439;44;1.108855351;0.964416101;10.60301508;2.147375574;1.959558628;-0.017764476;0.00178676;0.00025274;0.000200703;0.1959799
440;44.1;1.095094241;0.963224205;10.84924623;2.147746216;1.959669269;-0.017463885;0.000370642;0.000110641;0.000300591;0.201005025
441;44.2;1.079581321;0.963010032;11.09547739;2.146531232;1.959713256;-0.017056306;-0.001214984;4.40E-05;0.000407578;0.206030151
442;44.3;1.062710767;0.963728637;11.34170854;2.143808075;1.959781291;-0.016549193;-0.002723157;6.80E-05;0.000507114;0.211055276
443;44.4;1.045265371;0.965101295;11.5879397;2.139430051;1.959940222;-0.015893317;-0.004378025;0.00015893;0.000655875;0.216080402
444;44.5;1.028029351;0.966821457;11.83417085;2.13377013;1.96017935;-0.015167224;-0.005659921;0.000239128;0.000726093;0.221105528
445;44.6;1.011737021;0.96858107;12.08040201;2.126857175;1.960504015;-0.014335363;-0.006912955;0.000324664;0.000831861;0.226130653
446;44.7;0.997070953;0.970068453;12.32663317;2.119045332;1.960862988;-0.01345763;-0.007811843;0.000358973;0.000877733;0.231155779
447;44.8;0.984355714;0.970887631;12.57286432;2.110430682;1.961188454;-0.012505162;-0.00861465;0.000325467;0.000952468;0.236180904
448;44.9;0.973429372;0.970518688;12.81909548;2.101193618;1.961358653;-0.01153592;-0.009237064;0.000170199;0.000969242;0.24120603
449;45;0.96410549;0.96843574;13.06532663;2.091657602;1.961231405;-0.010600248;-0.009536016;-0.000127248;0.000935673;0.246231156
450;45.1;0.956211029;0.964124928;13.31155779;2.081919165;1.96058954;-0.009691472;-0.009738438;-0.000641866;0.000908776;0.251256281
451;45.2;0.949579681;0.957135579;13.55778894;2.07206448;1.959166957;-0.00883869;-0.009854685;-0.001422583;0.000852782;0.256281407
452;45.3;0.943929129;0.94822888;13.8040201;2.062194679;1.956823609;-0.008068886;-0.009869802;-0.002343348;0.000769805;0.261306533
453;45.4;0.93884546;0.939480852;14.05025126;2.052357274;1.953662447;-0.007389243;-0.009837404;-0.003161162;0.000679643;0.266331658
454;45.5;0.933917414;0.93296731;14.29648241;2.042551012;1.950017296;-0.006786238;-0.009806262;-0.003645152;0.000603005;0.271356784
455;45.6;0.92874261;0.930716386;14.54271357;2.032901203;1.94631582;-0.006268618;-0.009649809;-0.003701475;0.000517619;0.27638191
456;45.7;0.922951791;0.934697285;14.78894472;2.023320751;1.943046075;-0.005756715;-0.009580452;-0.003269745;0.000511904;0.281407035
457;45.8;0.916614121;0.945514538;15.03517588;2.013541026;1.94106332;-0.005183959;-0.009779725;-0.001982756;0.000572756;0.286432161
458;45.9;0.910165656;0.962618625;15.28140704;2.00358174;1.940995055;-0.004517475;-0.009959286;-6.83E-05;0.000666485;0.291457287
459;46;0.904042782;0.9854957;15.52763819;1.993643189;1.942860431;-0.003756008;-0.009938551;0.001865376;0.000761467;0.296482412
460;46.1;0.898670378;1.01366683;15.77386935;1.983760666;1.947225848;-0.002880393;-0.009882523;0.004365417;0.000875615;0.301507538
461;46.2;0.894452944;1.046613002;16.0201005;1.974032323;1.954526958;-0.001865419;-0.009728343;0.00730111;0.001014974;0.306532663
462;46.3;0.89165551;1.083319938;16.26633166;1.964610828;1.96495135;-0.000711975;-0.009421495;0.010424392;0.001153444;0.311557789
463;46.4;0.890457086;1.122322734;16.51256281;1.95564617;1.978647312;0.000584182;-0.008964658;0.013695962;0.001296158;0.316582914
464;46.5;0.891042059;1.161924289;16.75879397;1.947308404;1.99537144;0.001999785;-0.008337766;0.016724129;0.001415603;0.32160804
465;46.6;0.893605319;1.200177772;17.00502513;1.939762321;2.014793584;0.003506146;-0.007546083;0.019422144;0.001506361;0.326633166
466;46.7;0.898315705;1.235011221;17.25125628;1.933185661;2.036460941;0.005059502;-0.00657666;0.021667357;0.001553356;0.331658291
467;46.8;0.905021778;1.265157654;17.49748744;1.927807068;2.060136677;0.006624141;-0.005378592;0.023675736;0.001564639;0.336683417
468;46.9;0.913412427;1.289810102;17.74371859;1.923599019;2.084745908;0.008189101;-0.00420805;0.024609231;0.001564961;0.341708543
469;47;0.92317311;1.308200859;17.98994975;1.92066234;2.109708365;0.009663269;-0.002936678;0.024962457;0.001474167;0.346733668
470;47.1;0.933981374;1.319625689;18.2361809;1.91905628;2.134493724;0.011044268;-0.001606061;0.024785359;0.001380999;0.351758794
471;47.2;0.945588396;1.323600623;18.48241206;1.918829937;2.158295289;0.012257889;-0.000226343;0.023801565;0.001213621;0.35678392
472;47.3;0.958249957;1.320517424;18.72864322;1.919973684;2.180588671;0.013327702;0.001143747;0.022293382;0.001069813;0.361809045
473;47.4;0.972428977;1.311156796;18.97487437;1.922512237;2.200797371;0.014190549;0.002538552;0.0202087;0.000862847;0.366834171
474;47.5;0.988619484;1.296375852;19.22110553;1.926538744;2.218553199;0.014840838;0.004026507;0.017755827;0.000650289;0.371859297
475;47.6;1.00735469;1.277072434;19.46733668;1.932275571;2.233481232;0.015241237;0.005736827;0.014928033;0.0004004;0.376884422
476;47.7;1.028882004;1.254085117;19.71356784;1.939897169;2.245375945;0.015396313;0.007621599;0.011894714;0.000155075;0.381909548
477;47.8;1.052000407;1.227951146;19.95979899;1.949428376;2.254099813;0.015288282;0.009531206;0.008723868;-0.000108031;0.386934673
478;47.9;1.074994863;1.199128654;20.20603015;1.960691784;2.259646343;0.014942935;0.011263408;0.00554653;-0.000345347;0.391959799
479;48;1.095998544;1.168070659;20.45226131;1.973398276;2.261923903;0.014360564;0.012706492;0.00227756;-0.000582372;0.396984925
480;48.1;1.113011716;1.135217721;20.69849246;1.987088162;2.260959665;0.013579744;0.013689886;-0.000964238;-0.00078082;0.40201005
481;48.2;1.124584276;1.101269216;20.94472362;2.001127465;2.25689067;0.01263347;0.014039302;-0.004068995;-0.000946273;0.407035176
482;48.3;1.131276696;1.067712635;21.19095477;2.015044091;2.249845391;0.01155633;0.013916626;-0.007045278;-0.00107714;0.412060301
483;48.4;1.134129263;1.036028501;21.43718593;2.028455374;2.239966249;0.010369247;0.013411283;-0.009879142;-0.001187083;0.417085427
484;48.5;1.134241335;1.0075239;21.68341709;2.041102775;2.227889995;0.009136142;0.012647401;-0.012076254;-0.001233104;0.422110553
485;48.6;1.13273921;0.983364233;21.92964824;2.052852713;2.214109415;0.007874742;0.011749937;-0.01378058;-0.0012614;0.427135678
486;48.7;1.13077674;0.964148575;22.1758794;2.063737276;2.199466935;0.006644543;0.010884564;-0.01464248;-0.001230199;0.432160804
487;48.8;1.129554293;0.949383372;22.42211055;2.073872816;2.18414932;0.005417682;0.01013554;-0.015317615;-0.001226861;0.43718593
488;48.9;1.130275551;0.938500318;22.66834171;2.083460157;2.168663006;0.004246658;0.009587341;-0.015486314;-0.001171024;0.442211055
489;49;1.134154456;0.93099943;22.91457286;2.092821352;2.153352997;0.003113356;0.009361195;-0.015310009;-0.001133302;0.447236181
490;49.1;1.142429012;0.92643176;23.16080402;2.102408443;2.138479526;0.002015044;0.00958709;-0.014873471;-0.001098312;0.452261307
491;49.2;1.155262613;0.924349762;23.40703518;2.11278875;2.124202809;0.000936561;0.010380307;-0.014276717;-0.001078483;0.457286432
492;49.3;1.170841326;0.924268998;23.65326633;2.124237491;2.110740766;-0.00012443;0.011448741;-0.013462044;-0.00106099;0.462311558
493;49.4;1.187071782;0.925714154;23.89949749;2.136411839;2.098164925;-0.001169393;0.012174348;-0.012575841;-0.001044963;0.467336683
494;49.5;1.201747758;0.928216317;24.14572864;2.149380104;2.086569883;-0.002178408;0.012968265;-0.011595042;-0.001009016;0.472361809
495;49.6;1.212584313;0.931312351;24.3919598;2.162603389;2.075925787;-0.003153402;0.013223286;-0.010644096;-0.000974993;0.477386935
496;49.7;1.218265561;0.934774355;24.63819095;2.175617953;2.06624993;-0.004062256;0.013014564;-0.009675857;-0.000908854;0.48241206
497;49.8;1.218854259;0.938688147;24.88442211;2.187974129;2.0574677;-0.004908983;0.012356176;-0.00878223;-0.000846728;0.487437186
498;49.9;1.214569669;0.943163168;25.13065327;2.199278799;2.049574308;-0.005658997;0.01130467;-0.007893392;-0.000750014;0.492462312
499;50;1.205688101;0.948311721;25.37688442;2.208968721;2.04272481;-0.006291055;0.009689922;-0.006849498;-0.000632058;0.497487437
500;50.1;1.192544594;0.954242371;25.62311558;2.216783159;2.036871574;-0.006808347;0.007814438;-0.005853236;-0.000517293;0.502512563
501;50.2;1.175770344;0.960898359;25.86934673;2.222638192;2.031955669;-0.007211255;0.005855033;-0.004915905;-0.000402907;0.507537688
502;50.3;1.156260252;0.968051922;26.11557789;2.226342923;2.02798418;-0.007487127;0.00370473;-0.003971489;-0.000275872;0.512562814
503;50.4;1.134893431;0.975461723;26.36180905;2.227788194;2.024940168;-0.007631977;0.001445272;-0.003044011;-0.00014485;0.51758794
504;50.5;1.112505403;0.982879169;26.6080402;2.226717594;2.022859201;-0.007640171;-0.0010706;-0.002080967;-8.19E-06;0.522613065
505;50.6;1.089865739;0.990054314;26.85427136;2.223558941;2.021553212;-0.007543526;-0.003158652;-0.001305989;9.66E-05;0.527638191
506;50.7;1.067510023;0.996822318;27.10050251;2.218269939;2.02098867;-0.007333594;-0.005289003;-0.000564542;0.000209932;0.532663317
507;50.8;1.045799821;1.00308494;27.34673367;2.211256189;2.021004035;-0.007045355;-0.007013749;1.54E-05;0.000288239;0.537688442
508;50.9;1.025064016;1.008744172;27.59296482;2.202670532;2.021516543;-0.006682468;-0.008585657;0.000512508;0.000362888;0.542713568
509;51;1.005604992;1.013701021;27.83919598;2.19266009;2.022443423;-0.006253053;-0.010010442;0.00092688;0.000429414;0.547738693
510;51.1;0.987710209;1.017867404;28.08542714;2.181467605;2.023680028;-0.005775181;-0.011192485;0.001236604;0.000477872;0.552763819
511;51.2;0.971726311;1.021268654;28.33165829;2.169340056;2.02513291;-0.005258674;-0.012127549;0.001452883;0.000516507;0.557788945
512;51.3;0.95802612;1.023997427;28.57788945;2.156490148;2.02673571;-0.004716239;-0.012849909;0.0016028;0.000542435;0.56281407
513;51.4;0.946970862;1.026149689;28.8241206;2.14330838;2.028403844;-0.004166755;-0.013181767;0.001668134;0.000549484;0.567839196
514;51.5;0.938920176;1.027823359;29.07035176;2.130031723;2.030104374;-0.00361069;-0.013276657;0.00170053;0.000556065;0.572864322
515;51.6;0.934157828;1.029172488;29.31658291;2.116924502;2.031820643;-0.003069973;-0.013107221;0.001716269;0.000540717;0.577889447
516;51.7;0.932384122;1.030738619;29.56281407;2.104358604;2.033560007;-0.002554102;-0.012565898;0.001739364;0.000515871;0.582914573
517;51.8;0.933069921;1.033233313;29.80904523;2.092521501;2.035399544;-0.002068743;-0.011837103;0.001839537;0.000485359;0.587939699
518;51.9;0.935706033;1.037377376;30.05527638;2.081576461;2.037525269;-0.001608381;-0.010945041;0.002125725;0.000460361;0.592964824
519;52;0.939792122;1.043909169;30.30150754;2.071576054;2.04008742;-0.00117532;-0.010000407;0.002562152;0.000433062;0.59798995
520;52.1;0.944837647;1.053421755;30.54773869;2.062569346;2.043365691;-0.000759725;-0.009006707;0.003278271;0.000415595;0.603015075
521;52.2;0.950397591;1.065637849;30.79396985;2.054660764;2.047799152;-0.000352483;-0.007908582;0.004433461;0.000407242;0.608040201
522;52.3;0.95603439;1.079992565;31.04020101;2.047719563;2.0533662;5.24E-05;-0.006941202;0.005567048;0.000404876;0.613065327
523;52.4;0.961300259;1.095901725;31.28643216;2.041674464;2.060210347;0.000460539;-0.006045099;0.006844148;0.000408146;0.618090452
524;52.5;0.965737881;1.112751309;31.53266332;2.036381317;2.06828549;0.000877394;-0.005293146;0.008075143;0.000416855;0.623115578
525;52.6;0.969069318;1.12985258;31.77889447;2.031699343;2.07753115;0.001305836;-0.004681974;0.00924566;0.000428443;0.628140703
526;52.7;0.97170953;1.146332129;32.02512563;2.027534171;2.087823312;0.001744123;-0.004165172;0.010292163;0.000438286;0.633165829
527;52.8;0.974241882;1.161233486;32.27135678;2.023856147;2.09900355;0.00218912;-0.003678024;0.011180238;0.000444997;0.638190955
528;52.9;0.977256386;1.173557649;32.51758794;2.020724709;2.110829954;0.002624002;-0.003131438;0.011826404;0.000434881;0.64321608
529;53;0.981350374;1.182280907;32.7638191;2.018187113;2.122945139;0.003061945;-0.002537596;0.012115185;0.000437943;0.648241206
530;53.1;0.986824714;1.186725746;33.01005025;2.016329945;2.13484374;0.003466384;-0.001857168;0.011898602;0.000404439;0.653266332
531;53.2;0.993143222;1.187191036;33.25628141;2.015295927;2.146126723;0.003816356;-0.001034018;0.011282983;0.000349972;0.658291457
532;53.3;0.99961467;1.184177523;33.50251256;2.014932396;2.156547929;0.004129438;-0.000363531;0.010421206;0.000313082;0.663316583
533;53.4;1.005530306;1.178214554;33.74874372;2.01517923;2.165846029;0.004383356;0.000246835;0.0092981;0.000253918;0.668341709
534;53.5;1.010167224;1.16984502;33.99497487;2.015869574;2.173884131;0.004586053;0.000690344;0.008038103;0.000202696;0.673366834
535;53.6;1.013067537;1.159465872;34.24120603;2.016828198;2.180431736;0.004725979;0.000958624;0.006547605;0.000139926;0.67839196
536;53.7;1.014333274;1.147174963;34.48743719;2.017871858;2.185502914;0.004827226;0.00104366;0.005071178;0.000101248;0.683417086
537;53.8;1.014142799;1.133042201;34.73366834;2.018851856;2.188958852;0.00487769;0.000979998;0.003455938;5.05E-05;0.688442211
538;53.9;1.01268117;1.117146001;34.9798995;2.019649006;2.190724995;0.004884309;0.00079715;0.001766143;6.62E-06;0.693467337
539;54;1.010137392;1.09957691;35.22613065;2.020155983;2.190696039;0.004843843;0.000506977;-2.90E-05;-4.05E-05;0.698492462
540;54.1;1.00668753;1.080678118;35.47236181;2.02028592;2.188760087;0.00476489;0.000129938;-0.001935953;-7.90E-05;0.703517588
541;54.2;1.002485342;1.061148669;35.71859296;2.020011086;2.185118689;0.004650181;-0.000274834;-0.003641398;-0.00011471;0.708542713
542;54.3;0.997682178;1.041674421;35.96482412;2.019278046;2.179806827;0.004498849;-0.00073304;-0.005311861;-0.000151331;0.713567839
543;54.4;0.992427933;1.022893494;36.21105528;2.018011729;2.172788162;0.004315615;-0.001266317;-0.007018666;-0.000183234;0.718592965
544;54.5;0.986875981;1.005390265;36.45728643;2.016265543;2.164480917;0.004114838;-0.001746186;-0.008307245;-0.000200777;0.72361809
545;54.6;0.98134923;0.989463002;36.70351759;2.014076629;2.155137107;0.003896724;-0.002188914;-0.00934381;-0.000218114;0.728643216
546;54.7;0.976362039;0.975111788;36.94974874;2.01147698;2.144844846;0.003666692;-0.002599649;-0.010292262;-0.000230033;0.733668342
547;54.8;0.972429871;0.962324526;37.1959799;2.008558244;2.133676702;0.003417794;-0.002918736;-0.011168144;-0.000248897;0.738693467
548;54.9;0.970062272;0.951093783;37.44221106;2.005540034;2.12207413;0.003173997;-0.00301821;-0.011602571;-0.000243798;0.743718593
549;55;0.969736657;0.941390241;37.68844221;2.002614595;2.11022199;0.002919077;-0.00292544;-0.01185214;-0.000254919;0.748743719
550;55.1;0.97132729;0.932698452;37.93467337;1.999935921;2.098136474;0.002655056;-0.002678673;-0.012085516;-0.000264021;0.753768844
551;55.2;0.974178028;0.9240957;38.18090452;1.997678028;2.085676862;0.002371603;-0.002257893;-0.012459612;-0.000283453;0.75879397
552;55.3;0.977613469;0.914679201;38.42713568;1.995823664;2.072963923;0.002080656;-0.001854364;-0.012712939;-0.000290948;0.763819096
553;55.4;0.980950915;0.903584659;38.67336683;1.994325177;2.059930202;0.001773479;-0.001498487;-0.013033721;-0.000307177;0.768844221
554;55.5;0.983531713;0.890111711;38.91959799;1.993145109;2.046072455;0.001443049;-0.001180069;-0.013857747;-0.000330429;0.773869347
555;55.6;0.985094541;0.874979783;39.16582915;1.992151521;2.031463428;0.001091223;-0.000993588;-0.014609027;-0.000351826;0.778894472
556;55.7;0.985648368;0.859769428;39.4120603;1.991215814;2.015953152;0.000720625;-0.000935706;-0.015510276;-0.000370599;0.783919598
557;55.8;0.985210225;0.845974569;39.65829146;1.990253844;2.000094051;0.000341246;-0.000961971;-0.015859101;-0.000379379;0.788944724
558;55.9;0.983800144;0.834996777;39.90452261;1.989165666;1.984013434;-3.58E-05;-0.001088177;-0.016080617;-0.000377039;0.793969849
559;56;0.98143184;0.828028369;40.15075377;1.987870145;1.968060104;-0.000403762;-0.001295522;-0.01595333;-0.000367969;0.798994975
560;56.1;0.978044909;0.824977603;40.39698492;1.986281961;1.952616232;-0.000749753;-0.001588183;-0.015443871;-0.00034599;0.8040201
561;56.2;0.973544466;0.825161402;40.64321608;1.984305426;1.937957971;-0.001064907;-0.001976535;-0.014658262;-0.000315154;0.809045226
562;56.3;0.96784086;0.827934851;40.88944724;1.981859888;1.924294645;-0.00134218;-0.002445538;-0.013663326;-0.000277273;0.814070352
563;56.4;0.960851121;0.832673307;41.13567839;1.978827454;1.911779913;-0.001575156;-0.003032434;-0.012514732;-0.000232977;0.819095477
564;56.5;0.952569772;0.838836815;41.38190955;1.975075744;1.900520981;-0.001758461;-0.00375171;-0.011258932;-0.000183304;0.824120603
565;56.6;0.943414437;0.846378127;41.6281407;1.970650401;1.890517299;-0.00189391;-0.004425343;-0.010003682;-0.000135449;0.829145729
566;56.7;0.933945471;0.855443239;41.87437186;1.965548547;1.881849103;-0.001979938;-0.005101854;-0.008668195;-8.60E-05;0.834170854
567;56.8;0.924702817;0.866190985;42.12060302;1.95970194;1.874751351;-0.002009951;-0.005846607;-0.007097752;-3.00E-05;0.83919598
568;56.9;0.916205461;0.878795231;42.36683417;1.953195402;1.869437103;-0.001982102;-0.006506538;-0.005314248;2.78E-05;0.844221106
569;57;0.90895402;0.893353457;42.61306533;1.946406041;1.865589154;-0.001912446;-0.006789361;-0.003847949;6.97E-05;0.849246231
570;57.1;0.903435803;0.909555186;42.85929648;1.939437892;1.863478838;-0.001798733;-0.006968149;-0.002110316;0.000113713;0.854271357
571;57.2;0.900133531;0.926953695;43.10552764;1.93248276;1.863187966;-0.001642877;-0.006955132;-0.000290872;0.000155856;0.859296482
572;57.3;0.899536435;0.945068805;43.35175879;1.92585943;1.86484131;-0.001450416;-0.006623331;0.001653344;0.000192461;0.864321608
573;57.4;0.902153903;0.963381653;43.59798995;1.919797914;1.86800376;-0.001235711;-0.006061515;0.00316245;0.000214705;0.869346734
574;57.5;0.908287004;0.981342626;43.84422111;1.914617023;1.872624051;-0.001008405;-0.005180891;0.004620291;0.000227306;0.874371859
575;57.6;0.917486713;0.998396418;44.09045226;1.910714954;1.878845988;-0.00077344;-0.003902069;0.006221937;0.000234965;0.879396985
576;57.7;0.929156285;1.013960697;44.33668342;1.908075965;1.886164271;-0.000544269;-0.002638989;0.007318283;0.00022917;0.884422111
577;57.8;0.942688361;1.02742631;44.58291457;1.906778628;1.894287123;-0.000326851;-0.001297337;0.008122852;0.000217418;0.889447236
578;57.9;0.957450338;1.038169181;44.82914573;1.907130424;1.903163996;-0.000130282;0.000351797;0.008876873;0.000196569;0.894472362
579;58;0.972936026;1.046065394;45.07537688;1.909118973;1.912424412;3.88E-05;0.001988549;0.009260416;0.000169069;0.899497487
580;58.1;0.988999588;1.052212726;45.32160804;1.912513835;1.921786508;0.000175926;0.003394861;0.009362096;0.000137139;0.904522613
581;58.2;1.005543006;1.057924915;45.5678392;1.917318027;1.931218852;0.000283093;0.004804192;0.009432344;0.000107167;0.909547739
582;58.3;1.022461154;1.0645481;45.81407035;1.923574623;1.940849446;0.000361832;0.006256596;0.009630594;7.87E-05;0.914572864
583;58.4;1.039640905;1.073456689;46.06030151;1.931259922;1.950895647;0.000415263;0.007685299;0.0100462;5.34E-05;0.91959799
584;58.5;1.056924332;1.085431004;46.30653266;1.940206725;1.961583315;0.000453577;0.008946803;0.010687669;3.83E-05;0.924623116
585;58.6;1.074076546;1.100137549;46.55276382;1.950509168;1.973298721;0.000482359;0.010302443;0.011715406;2.88E-05;0.929648241
586;58.7;1.090840918;1.117120735;46.79899497;1.961840392;1.985984545;0.000509853;0.011331223;0.012685823;2.75E-05;0.934673367
587;58.8;1.106946184;1.135907287;47.04522613;1.974114866;1.999790465;0.000539095;0.012274474;0.013805921;2.92E-05;0.939698492
588;58.9;1.122113572;1.155987021;47.29145729;1.987283634;2.014884952;0.000574886;0.013168768;0.015094486;3.58E-05;0.944723618
589;59;1.136300903;1.176403256;47.53768844;2.001286674;2.031349066;0.000620856;0.01400304;0.016464114;4.60E-05;0.949748744
590;59.1;1.149804526;1.195570477;47.7839196;2.015897366;2.048830727;0.00067678;0.014610691;0.01748166;5.59E-05;0.954773869
591;59.2;1.162962151;1.211764239;48.03015075;2.03110606;2.067036279;0.000734555;0.015208695;0.018205553;5.78E-05;0.959798995
592;59.3;1.176128654;1.223188378;48.27638191;2.046918034;2.08549514;0.000787626;0.015811974;0.01845886;5.31E-05;0.964824121
593;59.4;1.189656554;1.228073796;48.52261307;2.063244227;2.103486144;0.000822825;0.016326193;0.017991004;3.52E-05;0.969849246
594;59.5;1.203457526;1.225744854;48.76884422;2.080164877;2.12032853;0.000824448;0.016920649;0.016842386;1.62E-06;0.974874372
595;59.6;1.21696824;1.216691179;49.01507538;2.097507917;2.135504597;0.00078333;0.01734304;0.015176067;-4.11E-05;0.979899498
596;59.7;1.229578918;1.201550873;49.26130653;2.115223514;2.148472169;0.000694466;0.017715597;0.012967572;-8.89E-05;0.984924623
597;59.8;1.240656723;1.181033853;49.50753769;2.133142239;2.158796026;0.000549867;0.017918725;0.010323857;-0.000144599;0.989949749
598;59.9;1.249519586;1.155956322;49.75376884;2.151048864;2.166129202;0.000346343;0.017906625;0.007333176;-0.000203524;0.994974874
599;60;1.254987882;1.128071853;50;2.168575917;2.170493988;9.00E-05;0.017527054;0.004364787;-0.000256361;1
600;60.1;1.255506049;1.099719379;50;2.185274958;2.171967926;-0.000206507;0.01669904;0.001473937;-0.000296489;1
601;60.2;1.2495547;1.073043862;50;2.200583922;2.170880167;-0.00052947;0.015308964;-0.001087758;-0.000322963;1
602;60.3;1.235729157;1.049987808;50;2.21372174;2.16754151;-0.000858821;0.013137819;-0.003338658;-0.000329351;1
603;60.4;1.213077846;1.032162621;50;2.224011482;2.162620628;-0.001167795;0.010289742;-0.004920882;-0.000308974;1
604;60.5;1.183454384;1.019320052;50;2.230926168;2.1567403;-0.001433807;0.006914686;-0.005880328;-0.000266012;1
605;60.6;1.150161609;1.010242427;50;2.234069595;2.150227626;-0.001639756;0.003143427;-0.006512674;-0.000205948;1
606;60.7;1.11625811;1.003787105;50;2.233797493;2.143432572;-0.001781594;-0.000272102;-0.006795054;-0.000141838;1
607;60.8;1.084482944;0.998865406;50;2.230442126;2.13650239;-0.001865182;-0.003355367;-0.006930182;-8.36E-05;1
608;60.9;1.057087843;0.994530568;50;2.224579574;2.129493603;-0.001897647;-0.005862552;-0.007008787;-3.25E-05;1
609;61;1.034807824;0.990645117;50;2.216774013;2.122438327;-0.001890595;-0.007805562;-0.007055276;7.05E-06;1
610;61.1;1.01779046;0.987419794;50;2.207750662;2.11542192;-0.001854524;-0.009023351;-0.007016407;3.61E-05;1
611;61.2;1.006226715;0.985065065;50;2.19809486;2.108524139;-0.001802111;-0.009655802;-0.006897781;5.24E-05;1
612;61.3;1.000370453;0.983791288;50;2.188337906;2.101832096;-0.001742429;-0.009756954;-0.006692042;5.97E-05;1
613;61.4;1.000274026;0.983801313;50;2.179064496;2.095469837;-0.001682802;-0.00927341;-0.006362259;5.96E-05;1
614;61.5;1.004603989;0.985252964;50;2.17062508;2.089539051;-0.001631685;-0.008439416;-0.005930786;5.11E-05;1
615;61.6;1.011592057;0.988294775;50;2.163282081;2.084194479;-0.001589411;-0.007342999;-0.005344572;4.23E-05;1
616;61.7;1.019453114;0.993084293;50;2.157097626;2.079600202;-0.001556143;-0.006184454;-0.004594277;3.33E-05;1
617;61.8;1.026353963;0.999790621;50;2.151879918;2.075897512;-0.001525955;-0.005217708;-0.00370269;3.02E-05;1
618;61.9;1.030660257;1.008348241;50;2.147330633;2.073276204;-0.001489701;-0.004549285;-0.002621308;3.63E-05;1
619;62;1.031658866;1.017744616;50;2.143091759;2.07158543;-0.001439761;-0.004238874;-0.001690774;4.99E-05;1
620;62.1;1.028882925;1.026704809;50;2.138778894;2.070840713;-0.001373402;-0.004312864;-0.000744718;6.64E-05;1
621;62.2;1.021908725;1.033909735;50;2.134025375;2.070821338;-0.001282413;-0.004753519;-1.94E-05;9.10E-05;1
622;62.3;1.01037334;1.038010943;50;2.128414425;2.07117676;-0.001168493;-0.00561095;0.000355422;0.00011392;1
623;62.4;0.994483542;1.038211307;50;2.121496472;2.071538219;-0.001027985;-0.006917953;0.000361459;0.000140508;1
624;62.5;0.975842939;1.035277919;50;2.113198348;2.071597614;-0.000864671;-0.008298125;5.94E-05;0.000163314;1
625;62.6;0.956208834;1.030264968;50;2.103516448;2.07118272;-0.000683317;-0.0096819;-0.000414894;0.000181354;1
626;62.7;0.937216627;1.024224375;50;2.092407921;2.07016846;-0.000485029;-0.011108526;-0.001014261;0.000198288;1
627;62.8;0.920373443;1.018189584;50;2.080097907;2.068557602;-0.000272737;-0.012310014;-0.001610858;0.000212292;1
628;62.9;0.90662138;1.013086949;50;2.067044123;2.066499719;-5.46E-05;-0.013053784;-0.002057883;0.000218162;1
629;63;0.895918713;1.009652759;50;2.053631855;2.064194473;0.000168113;-0.013412268;-0.002305247;0.000222687;1
630;63.1;0.888133659;1.008597988;50;2.040142013;2.061874771;0.000390625;-0.013489842;-0.002319702;0.000222512;1
631;63.2;0.883164121;1.010644469;50;2.026852718;2.059862462;0.000615182;-0.013289295;-0.002012308;0.000224557;1
632;63.3;0.880932473;1.016525626;50;2.014000263;2.058513794;0.000844645;-0.012852455;-0.001348668;0.000229463;1
633;63.4;0.881197055;1.025869684;50;2.001830588;2.058126227;0.001079025;-0.012169675;-0.000387567;0.00023438;1
634;63.5;0.883442363;1.036504193;50;1.990533876;2.05885296;0.001318441;-0.011296711;0.000726733;0.000239417;1
635;63.6;0.887137939;1.046020263;50;1.980124416;2.060332398;0.001557541;-0.010409461;0.001479438;0.000239099;1
636;63.7;0.891753485;1.051924237;50;1.970661525;2.062250303;0.001786966;-0.009462891;0.001917905;0.000229426;1
637;63.8;0.896757649;1.051745539;50;1.962203746;2.064048905;0.001997268;-0.008457779;0.001798602;0.000210302;1
638;63.9;0.901797888;1.044716768;50;1.954671194;2.06508329;0.002174345;-0.007532552;0.001034385;0.000177077;1
639;64;0.906738517;1.032098711;50;1.947996834;2.064841684;0.00231142;-0.006674361;-0.000241606;0.000137075;1
640;64.1;0.911453884;1.015306963;50;1.942124082;2.062943432;0.002401387;-0.005872751;-0.001898252;9.00E-05;1
641;64.2;0.915815904;0.995739249;50;1.936967933;2.059242011;0.002439473;-0.00515615;-0.003701421;3.81E-05;1
642;64.3;0.919707822;0.97474295;50;1.932430863;2.0537437;0.002430655;-0.004537069;-0.005498311;-8.82E-06;1
643;64.4;0.923266884;0.9538009;50;1.928485132;2.046337046;0.002372109;-0.003945731;-0.007406654;-5.85E-05;1
644;64.5;0.926862622;0.934474776;50;1.925081665;2.03739312;0.00226896;-0.003403467;-0.008943926;-0.00010315;1
645;64.6;0.930878646;0.918209977;50;1.922219617;2.027348467;0.002131369;-0.002862048;-0.010044653;-0.00013759;1
646;64.7;0.935705569;0.90636545;50;1.919933527;2.016695042;0.001968148;-0.00228609;-0.010653425;-0.000163221;1
647;64.8;0.941699355;0.900176031;50;1.918331683;2.005986987;0.001789161;-0.001601843;-0.010708055;-0.000178987;1
648;64.9;0.948671584;0.899724103;50;1.917523883;1.995777444;0.001602256;-0.000807801;-0.010209543;-0.000186905;1
649;65;0.956049718;0.904376432;50;1.917448111;1.986560302;0.001417621;-7.58E-05;-0.009217142;-0.000184635;1
650;65.1;0.963236931;0.913565523;50;1.918047677;1.97871101;0.001246206;0.000599566;-0.007849293;-0.000171416;1
651;65.2;0.969618582;0.926772982;50;1.919197886;1.972499536;0.001095006;0.001150209;-0.006211474;-0.000151199;1
652;65.3;0.974599842;0.943490827;50;1.920763029;1.968249117;0.000972112;0.001565142;-0.004250418;-0.000122894;1
653;65.4;0.977877731;0.963109161;50;1.922568076;1.966258743;0.000886867;0.001805047;-0.001990374;-8.52E-05;1
654;65.5;0.979306874;0.984933426;50;1.924410944;1.96638003;0.000846058;0.001842868;0.000121287;-4.08E-05;1
655;65.6;0.978752408;1.008211392;50;1.926108329;1.968727451;0.0008501;0.001697385;0.002347421;4.04E-06;1
656;65.7;0.976091303;1.032118393;50;1.927469278;1.973260446;0.000903091;0.001360949;0.004532995;5.30E-05;1
657;65.8;0.971283345;1.055776498;50;1.928304736;1.979876214;0.001008326;0.000835458;0.006615768;0.000105235;1
658;65.9;0.964722839;1.078404338;50;1.928452686;1.98843489;0.00116591;0.00014795;0.008558677;0.000157584;1
659;66;0.956963937;1.099229081;50;1.927872104;1.998545527;0.001371512;-0.000580582;0.010110636;0.000205601;1
660;66.1;0.948550358;1.117433222;50;1.926565697;2.009826312;0.001615847;-0.001306407;0.011280786;0.000244336;1
661;66.2;0.940009923;1.132169819;50;1.924554227;2.021918907;0.001891453;-0.00201147;0.012092595;0.000275606;1
662;66.3;0.931812934;1.142782286;50;1.921784274;2.034566488;0.002194182;-0.002769953;0.012647581;0.000302729;1
663;66.4;0.924237906;1.149532713;50;1.918433859;2.047240454;0.002513091;-0.003350415;0.012673966;0.000318909;1
664;66.5;0.917506012;1.152985943;50;1.914639415;2.059592883;0.002835558;-0.003794444;0.01235243;0.000322467;1
665;66.6;0.91183344;1.153746698;50;1.910478712;2.071377123;0.003154858;-0.004160703;0.01178424;0.0003193;1
666;66.7;0.907433735;1.152443521;50;1.906128568;2.082435231;0.003465765;-0.004350145;0.011058108;0.000310907;1
667;66.8;0.90441877;1.149695865;50;1.901732857;2.092654933;0.003760859;-0.004395711;0.010219702;0.000295094;1
668;66.9;0.902455151;1.146036903;50;1.897386948;2.101985077;0.004038714;-0.004345909;0.009330144;0.000277855;1
669;67;0.901092848;1.141972229;50;1.893152449;2.110458889;0.004296138;-0.004234499;0.008473812;0.000257424;1
670;67.1;0.899886519;1.138001362;50;1.889033852;2.118127402;0.004535847;-0.004118597;0.007668512;0.000239708;1
671;67.2;0.898393699;1.13461698;50;1.884977382;2.125028918;0.004757619;-0.00405647;0.006901517;0.000221772;1
672;67.3;0.896348563;1.132012382;50;1.880943605;2.13132446;0.004966491;-0.004033777;0.006295542;0.000208872;1
673;67.4;0.894047367;1.129432268;50;1.876903766;2.137038755;0.005164253;-0.004039839;0.005714295;0.000197763;1
674;67.5;0.891896241;1.125938284;50;1.872869799;2.142110385;0.00534907;-0.004033967;0.00507163;0.000184817;1
675;67.6;0.890297536;1.120605181;50;1.868898862;2.146408607;0.005517672;-0.003970937;0.004298221;0.000168602;1
676;67.7;0.889651121;1.112533786;50;1.865080222;2.149615118;0.005664129;-0.00381864;0.003206512;0.000146457;1
677;67.8;0.890273846;1.101336767;50;1.861515494;2.15164214;0.005779906;-0.003564728;0.002027022;0.000115777;1
678;67.9;0.892286846;1.087772329;50;1.85834033;2.152211193;0.005863882;-0.003175164;0.000569053;8.40E-05;1
679;68;0.895789028;1.072743;50;1.855665399;2.151285457;0.005905444;-0.002674931;-0.000925736;4.16E-05;1
680;68.1;0.900887875;1.057114568;50;1.853613338;2.148902442;0.005906807;-0.002052061;-0.002383015;1.36E-06;1
681;68.2;0.907696938;1.041706113;50;1.852294891;2.145190776;0.005866946;-0.001318447;-0.003711666;-3.99E-05;1
682;68.3;0.915958014;1.027125055;50;1.851768894;2.140362425;0.005789636;-0.000525997;-0.004828351;-7.73E-05;1
683;68.4;0.924719412;1.013654385;50;1.852157031;2.134377608;0.00567008;0.000388137;-0.005984817;-0.000119556;1
684;68.5;0.932922855;1.001533747;50;1.853332519;2.127484356;0.005514367;0.001175488;-0.006893252;-0.000155713;1
685;68.6;0.93947338;0.990993967;50;1.855089769;2.119890342;0.005333012;0.00175725;-0.007594014;-0.000181355;1
686;68.7;0.943274324;0.982261899;50;1.857144738;2.111724299;0.005132678;0.002054969;-0.008166043;-0.000200334;1
687;68.8;0.944163255;0.975610162;50;1.859157348;2.103401895;0.004925156;0.00201261;-0.008322403;-0.000207522;1
688;68.9;0.943257344;0.971377078;50;1.860966504;2.095112005;0.004722841;0.001809156;-0.00828989;-0.000202315;1
689;69;0.941773636;0.96991498;50;1.862516381;2.087118425;0.004528941;0.001549877;-0.00799358;-0.0001939;1
690;69.1;0.94092565;0.971595565;50;1.863891243;2.079668611;0.004350363;0.001374862;-0.007449814;-0.000178578;1
691;69.2;0.941891911;0.976788133;50;1.865295291;2.073139329;0.004187614;0.001404049;-0.006529282;-0.000162749;1
692;69.3;0.945097025;0.985099528;50;1.866948159;2.06779318;0.004044008;0.001652867;-0.005346149;-0.000143607;1
693;69.4;0.950197237;0.995321342;50;1.868998059;2.063693321;0.003917707;0.002049901;-0.004099859;-0.000126301;1
694;69.5;0.956817973;1.006171744;50;1.871566339;2.060833144;0.003806568;0.00256828;-0.002860176;-0.000111139;1
695;69.6;0.964582184;1.016315713;50;1.874699529;2.059044062;0.003705952;0.00313319;-0.001789082;-0.000100616;1
696;69.7;0.973102093;1.024411467;50;1.878497208;2.058123699;0.003611374;0.00379768;-0.000920363;-9.46E-05;1
697;69.8;0.981935087;1.029783992;50;1.883049008;2.057859777;0.003515848;0.0045518;-0.000263922;-9.55E-05;1
698;69.9;0.990589099;1.032309472;50;1.888234433;2.057850363;0.003413418;0.005185425;-9.41E-06;-0.000102431;1
699;70;0.998553893;1.031900816;50;1.893891575;2.057804815;0.003300302;0.005657142;-4.55E-05;-0.000113116;1
700;70.1;1.005304153;1.028495665;50;1.899952283;2.057384806;0.003175332;0.006060708;-0.000420009;-0.00012497;1
701;70.2;1.010335605;1.022105884;50;1.906141254;2.056450706;0.003034038;0.006188971;-0.0009341;-0.000141294;1
702;70.3;1.01346367;1.013255571;50;1.912287117;2.054810326;0.002881384;0.006145863;-0.00164038;-0.000152653;1
703;70.4;1.014701577;1.002755717;50;1.918261115;2.052259255;0.002713774;0.005973998;-0.002551071;-0.000167611;1
704;70.5;1.014075819;0.991400753;50;1.923888546;2.048765544;0.002533838;0.005627431;-0.003493711;-0.000179936;1
705;70.6;1.011623194;0.979955176;50;1.928935888;2.044152369;0.002343219;0.005047341;-0.004613175;-0.000190619;1
706;70.7;1.007404372;0.969058644;50;1.933337109;2.038748072;0.002146887;0.004401222;-0.005404298;-0.000196332;1
707;70.8;1.00159107;0.958667833;50;1.936933356;2.032619628;0.0019523;0.003596247;-0.006128443;-0.000194587;1
708;70.9;0.994404434;0.94845578;50;1.93965714;2.025835083;0.001761022;0.002723783;-0.006784545;-0.000191279;1
709;71;0.98606644;0.938108077;50;1.941360308;2.018332305;0.00157579;0.001703168;-0.007502779;-0.000185232;1
710;71.1;0.976797061;0.927324081;50;1.942013703;2.010102911;0.001397035;0.000653396;-0.008229393;-0.000178754;1
711;71.2;0.966929712;0.915959343;50;1.941746567;2.001288893;0.001224391;-0.000267136;-0.008814018;-0.000172645;1
712;71.3;0.957396259;0.904609566;50;1.940636447;1.991921754;0.00105825;-0.00111012;-0.009367139;-0.00016614;1
713;71.4;0.949289829;0.894077792;50;1.938716802;1.981938695;0.000896247;-0.001919645;-0.009983059;-0.000162003;1
714;71.5;0.94367029;0.885130873;50;1.936317022;1.971545098;0.000736554;-0.00239978;-0.010393597;-0.000159693;1
715;71.6;0.941586362;0.878509809;50;1.933786807;1.961013398;0.000575853;-0.002530215;-0.010531699;-0.000160701;1
716;71.7;0.943877007;0.874722101;50;1.931614881;1.950649183;0.000413433;-0.002171926;-0.010364215;-0.00016242;1
717;71.8;0.950548284;0.873433691;50;1.93014794;1.940678137;0.000243514;-0.00146694;-0.009971046;-0.00016992;1
718;71.9;0.961450987;0.874131303;50;1.929737698;1.931272671;6.62E-05;-0.000410243;-0.009405467;-0.000177356;1
719;72;0.976483643;0.876316186;50;1.930798288;1.922553526;-0.000126412;0.001060591;-0.008719145;-0.00019257;1
720;72.1;0.99558446;0.879494379;50;1.933849484;1.914621032;-0.000340004;0.003051196;-0.007932494;-0.000213592;1
721;72.2;1.018337359;0.883346549;50;1.938927658;1.907471616;-0.00058002;0.005078174;-0.007149416;-0.000240016;1
722;72.3;1.043201357;0.888047973;50;1.946188805;1.901165709;-0.000845808;0.007261147;-0.006305907;-0.000265788;1
723;72.4;1.068291243;0.893866686;50;1.95543599;1.895747367;-0.001135651;0.009247185;-0.005418342;-0.000289842;1
724;72.5;1.091536878;0.901081018;50;1.966484792;1.891344572;-0.001441085;0.011048803;-0.004402794;-0.000305434;1
725;72.6;1.110704501;0.909982884;50;1.978959264;1.888172766;-0.001753937;0.012474472;-0.003171807;-0.000312852;1
726;72.7;1.124258791;0.920808945;50;1.991914091;1.886069113;-0.002057064;0.012954827;-0.002103653;-0.000303127;1
727;72.8;1.132365257;0.933660245;50;2.004944327;1.885422523;-0.002338932;0.013030235;-0.000646589;-0.000281867;1
728;72.9;1.135494153;0.94863318;50;2.017683403;1.886239066;-0.002581754;0.012739077;0.000816542;-0.000242823;1
729;73;1.134193176;0.965839439;50;2.02963518;1.888707588;-0.002782648;0.011951777;0.002468522;-0.000200893;1
730;73.1;1.129063324;0.98540129;50;2.040486649;1.893027197;-0.00292404;0.010851469;0.004319609;-0.000141392;1
731;73.2;1.120697207;1.007076554;50;2.049992315;1.89922674;-0.003002771;0.009505666;0.006199544;-7.87E-05;1
732;73.3;1.109639441;1.029995162;50;2.05796357;1.907345967;-0.003012554;0.007971256;0.008119226;-9.78E-06;1
733;73.4;1.096432314;1.053151907;50;2.064249908;1.917330166;-0.002955565;0.006286338;0.009984199;5.70E-05;1
734;73.5;1.081610401;1.075448899;50;2.068719012;1.929101615;-0.002822965;0.004469104;0.011771449;0.000132601;1
735;73.6;1.065695723;1.095711857;50;2.071446209;1.942229482;-0.002626765;0.002727197;0.013127867;0.000196199;1
736;73.7;1.049304069;1.113110124;50;2.07248172;1.956363204;-0.002375034;0.001035511;0.014133722;0.000251731;1
737;73.8;1.033153204;1.1272879;50;2.071934997;1.971143065;-0.002076951;-0.000546723;0.014779861;0.000298083;1
738;73.9;1.017925755;1.137934827;50;2.069976633;1.986194969;-0.001743098;-0.001958363;0.015051904;0.000333853;1
739;74;1.004264837;1.144765821;50;2.066834945;2.001135635;-0.001385385;-0.003141688;0.014940666;0.000357713;1
740;74.1;0.992759468;1.147546208;50;2.062791258;2.015584824;-0.00101691;-0.004043687;0.014449189;0.000368475;1
741;74.2;0.983549054;1.146418217;50;2.058097446;2.029187547;-0.000650025;-0.004693813;0.013602723;0.000366886;1
742;74.3;0.976394843;1.141866437;50;2.052882796;2.041600545;-0.000294598;-0.005214649;0.012412998;0.000355427;1
743;74.4;0.971063286;1.134412324;50;2.047472569;2.052710658;3.96E-05;-0.005410227;0.011110113;0.000334214;1
744;74.5;0.967335973;1.124589511;50;2.042030245;2.062341229;0.000348055;-0.005442324;0.009630571;0.000308438;1
745;74.6;0.965015852;1.112929624;50;2.036614193;2.070255302;0.000620547;-0.005416052;0.007914073;0.000272492;1
746;74.7;0.964037722;1.099925117;50;2.031395914;2.076538916;0.000856927;-0.005218279;0.006283614;0.00023638;1
747;74.8;0.964426735;1.086033625;50;2.026512179;2.080931932;0.00105415;-0.004883735;0.004393017;0.000197223;1
748;74.9;0.966215464;1.071694484;50;2.022036033;2.08385404;0.001207379;-0.004476145;0.002922108;0.000153229;1
749;75;0.969442721;1.05732652;50;2.01809199;2.085285312;0.00132235;-0.003944043;0.001431272;0.00011497;1
750;75.1;0.974110872;1.043338661;50;2.014803763;2.085258276;0.001396115;-0.003288227;-2.70E-05;7.38E-05;1
751;75.2;0.979850249;1.030217611;50;2.012233027;2.083956657;0.001429368;-0.002570736;-0.001301619;3.33E-05;1
752;75.3;0.986090584;1.01847673;50;2.010414696;2.081538396;0.001425813;-0.001818331;-0.002418261;-3.55E-06;1
753;75.4;0.992246781;1.008609091;50;2.009305323;2.078239373;0.001387708;-0.001109372;-0.003299023;-3.81E-05;1
754;75.5;0.99771927;1.001095311;50;2.008772101;2.074385781;0.001325351;-0.000533223;-0.003853592;-6.24E-05;1
755;75.6;1.002018852;0.99625321;50;2.008692021;2.070245331;0.001247532;-8.01E-05;-0.004140449;-7.78E-05;1
756;75.7;1.005415048;0.993414846;50;2.008912531;2.066060026;0.001160051;0.00022051;-0.004185306;-8.75E-05;1
757;75.8;1.008478132;0.991552538;50;2.00939722;2.061915387;0.001068727;0.000484689;-0.004144639;-9.13E-05;1
758;75.9;1.011787066;0.989651328;50;2.010176839;2.057792455;0.00097185;0.000779619;-0.004122932;-9.69E-05;1
759;76;1.015928662;0.986704967;50;2.011382943;2.053534618;0.000865737;0.001206104;-0.004257838;-0.000106113;1
760;76.1;1.021269636;0.981957733;50;2.012976802;2.049090629;0.000745916;0.001593859;-0.004443989;-0.000119821;1
761;76.2;1.027138423;0.975735683;50;2.015002396;2.044324273;0.000613257;0.002025593;-0.004766355;-0.000132659;1
762;76.3;1.032552329;0.968661546;50;2.017425153;2.039153362;0.000464874;0.002422757;-0.005170911;-0.000148383;1
763;76.4;1.036508549;0.961344367;50;2.0201302;2.033525854;0.000301018;0.002705047;-0.005627508;-0.000163856;1
764;76.5;1.037993524;0.954376041;50;2.022835231;2.027431642;0.000127225;0.002705031;-0.006094212;-0.000173793;1
765;76.6;1.036329976;0.948205989;50;2.025270535;2.021035431;-4.99E-05;0.002435304;-0.006396211;-0.000177093;1
766;76.7;1.031946619;0.942861122;50;2.027167993;2.014479773;-0.000220481;0.001897458;-0.006555658;-0.000170612;1
767;76.8;1.025509192;0.938285113;50;2.028325917;2.007801334;-0.000379704;0.001157924;-0.00667844;-0.000159224;1
768;76.9;1.017682795;0.93442442;50;2.0286006;2.001060945;-0.000523512;0.000274683;-0.006740388;-0.000143807;1
769;77;1.009121152;0.931228495;50;2.028040109;1.994359526;-0.00064897;-0.000560491;-0.00670142;-0.000125458;1
770;77.1;1.000500231;0.928837695;50;2.026673319;1.987766499;-0.000757594;-0.00136679;-0.006593026;-0.000108624;1
771;77.2;0.992571419;0.927851257;50;2.02452273;1.981427003;-0.000846392;-0.002150588;-0.006339497;-8.88E-05;1
772;77.3;0.98607754;0.928939205;50;2.021879754;1.975484451;-0.000914913;-0.002642976;-0.005942552;-6.85E-05;1
773;77.4;0.981745993;0.932786124;50;2.018968081;1.970181041;-0.000966439;-0.002911673;-0.00530341;-5.15E-05;1
774;77.5;0.98029696;0.940102692;50;2.016033066;1.965807092;-0.000999006;-0.002935015;-0.004373949;-3.26E-05;1
775;77.6;0.98195432;0.951051386;50;2.013420299;1.962834485;-0.001011608;-0.002612767;-0.002972607;-1.26E-05;1
776;77.7;0.986035049;0.964727543;50;2.011306353;1.961310423;-0.001002226;-0.002113946;-0.001524062;9.38E-06;1
777;77.8;0.991766807;0.980078767;50;2.009852143;1.961336611;-0.000976625;-0.00145421;2.62E-05;2.56E-05;1
778;77.9;0.998370283;0.995993467;50;2.009197399;1.963103499;-0.000932339;-0.000654744;0.001766888;4.43E-05;1
779;78;1.005051893;1.011293153;50;2.009148034;1.96608039;-0.000873202;-4.94E-05;0.002976891;5.91E-05;1
780;78.1;1.011119742;1.024963089;50;2.009628117;1.970078741;-0.000805098;0.000480083;0.003998351;6.81E-05;1
781;78.2;1.016034823;1.036268168;50;2.010605547;1.975056312;-0.00072726;0.00097743;0.004977571;7.78E-05;1
782;78.3;1.019263226;1.044481983;50;2.011913718;1.980733975;-0.000641155;0.001308171;0.005677663;8.61E-05;1
783;78.4;1.020271458;1.048882167;50;2.013250612;1.986504328;-0.0005516;0.001336894;0.005770353;8.96E-05;1
784;78.5;1.018562122;1.048816199;50;2.014346617;1.991953548;-0.000464894;0.001096005;0.00544922;8.67E-05;1
785;78.6;1.014292597;1.044750327;50;2.014980396;1.99673124;-0.000381618;0.000633779;0.004777692;8.33E-05;1
786;78.7;1.008292584;1.038297162;50;2.015015469;2.000649139;-0.000302079;3.51E-05;0.003917899;7.95E-05;1
787;78.8;1.001415464;1.031107676;50;2.014405698;2.003689945;-0.000228675;-0.000609771;0.003040806;7.34E-05;1
788;78.9;0.994496455;1.024794427;50;2.013124995;2.005934841;-0.000157632;-0.001280703;0.002244897;7.10E-05;1
789;79;0.988320084;1.020849637;50;2.011314381;2.007685961;-8.75E-05;-0.001810613;0.001751119;7.02E-05;1
790;79.1;0.983206309;1.019459433;50;2.00912276;2.00921248;-1.28E-05;-0.002191621;0.001526519;7.46E-05;1
791;79.2;0.979119166;1.019801643;50;2.00663955;2.01070411;6.51E-05;-0.00248321;0.00149163;7.80E-05;1
792;79.3;0.976016676;1.021037144;50;2.003987894;2.01222226;0.000148236;-0.002651656;0.00151815;8.31E-05;1
793;79.4;0.973860265;1.022327251;50;2.001305959;2.013761761;0.000233005;-0.002681934;0.001539501;8.48E-05;1
794;79.5;0.972633406;1.022884602;50;1.998611195;2.015289463;0.00031686;-0.002694764;0.001527702;8.39E-05;1
795;79.6;0.97252226;1.022498152;50;1.996035273;2.016702218;0.000397903;-0.002575923;0.001412755;8.10E-05;1
796;79.7;0.973836363;1.021304919;50;1.993701409;2.017934181;0.000470237;-0.002333863;0.001231963;7.23E-05;1
797;79.8;0.97689402;1.0194481;50;1.991791137;2.018914798;0.000530981;-0.001910272;0.000980618;6.07E-05;1
798;79.9;0.982025809;1.017071366;50;1.990542928;2.019585659;0.000574379;-0.001248209;0.00067086;4.34E-05;1
799;80;0.989471321;1.014269867;50;1.990078402;2.019948524;0.000594544;-0.000464526;0.000362865;2.02E-05;1
800;80.1;0.998671626;1.010782361;50;1.990486335;2.019971661;0.000590924;0.000407933;2.31E-05;-3.62E-06;1
801;;;;;;;;;;;
802;;;;;;;;;;;
803;;;;;;;;;;;
804;;;;;;;;;;;
805;;;;;;;;;;;
806;;;;;;;;;;;
807;;;;;;;;;;;
808;;;;;;;;;;;
809;;;;;;;;;;;
810;;;;;;;;;;;
811;;;;;;;;;;;
812;;;;;;;;;;;
813;;;;;;;;;;;
814;;;;;;;;;;;
815;;;;;;;;;;;
816;;;;;;;;;;;
817;;;;;;;;;;;
818;;;;;;;;;;;
819;;;;;;;;;;;
820;;;;;;;;;;;
821;;;;;;;;;;;
822;;;;;;;;;;;
823;;;;;;;;;;;
824;;;;;;;;;;;
825;;;;;;;;;;;
826;;;;;;;;;;;
827;;;;;;;;;;;
828;;;;;;;;;;;
829;;;;;;;;;;;
830;;;;;;;;;;;
831;;;;;;;;;;;
832;;;;;;;;;;;
833;;;;;;;;;;;
834;;;;;;;;;;;
835;;;;;;;;;;;
836;;;;;;;;;;;
837;;;;;;;;;;;
838;;;;;;;;;;;
839;;;;;;;;;;;
840;;;;;;;;;;;
841;;;;;;;;;;;
842;;;;;;;;;;;
843;;;;;;;;;;;
844;;;;;;;;;;;
845;;;;;;;;;;;
846;;;;;;;;;;;
847;;;;;;;;;;;
848;;;;;;;;;;;
849;;;;;;;;;;;
850;;;;;;;;;;;
851;;;;;;;;;;;
852;;;;;;;;;;;
853;;;;;;;;;;;
854;;;;;;;;;;;
855;;;;;;;;;;;
856;;;;;;;;;;;
857;;;;;;;;;;;
858;;;;;;;;;;;
859;;;;;;;;;;;
860;;;;;;;;;;;
861;;;;;;;;;;;
862;;;;;;;;;;;
863;;;;;;;;;;;
864;;;;;;;;;;;
865;;;;;;;;;;;
866;;;;;;;;;;;
867;;;;;;;;;;;
868;;;;;;;;;;;
869;;;;;;;;;;;
870;;;;;;;;;;;
871;;;;;;;;;;;
872;;;;;;;;;;;
873;;;;;;;;;;;
874;;;;;;;;;;;
875;;;;;;;;;;;
876;;;;;;;;;;;
877;;;;;;;;;;;
878;;;;;;;;;;;
879;;;;;;;;;;;
880;;;;;;;;;;;
881;;;;;;;;;;;
882;;;;;;;;;;;
883;;;;;;;;;;;
884;;;;;;;;;;;
885;;;;;;;;;;;
886;;;;;;;;;;;
887;;;;;;;;;;;
888;;;;;;;;;;;
889;;;;;;;;;;;
890;;;;;;;;;;;
891;;;;;;;;;;;
892;;;;;;;;;;;
893;;;;;;;;;;;
894;;;;;;;;;;;
895;;;;;;;;;;;
896;;;;;;;;;;;
897;;;;;;;;;;;
898;;;;;;;;;;;
899;;;;;;;;;;;
900;;;;;;;;;;;
901;;;;;;;;;;;
902;;;;;;;;;;;
903;;;;;;;;;;;
904;;;;;;;;;;;
905;;;;;;;;;;;
906;;;;;;;;;;;
907;;;;;;;;;;;
908;;;;;;;;;;;
909;;;;;;;;;;;
910;;;;;;;;;;;
911;;;;;;;;;;;
912;;;;;;;;;;;
913;;;;;;;;;;;
914;;;;;;;;;;;
915;;;;;;;;;;;
916;;;;;;;;;;;
917;;;;;;;;;;;
918;;;;;;;;;;;
919;;;;;;;;;;;
920;;;;;;;;;;;
921;;;;;;;;;;;
922;;;;;;;;;;;
923;;;;;;;;;;;
924;;;;;;;;;;;
925;;;;;;;;;;;
926;;;;;;;;;;;
927;;;;;;;;;;;
928;;;;;;;;;;;
929;;;;;;;;;;;
930;;;;;;;;;;;
931;;;;;;;;;;;
932;;;;;;;;;;;
933;;;;;;;;;;;
934;;;;;;;;;;;
935;;;;;;;;;;;
936;;;;;;;;;;;
937;;;;;;;;;;;
938;;;;;;;;;;;
939;;;;;;;;;;;
940;;;;;;;;;;;
941;;;;;;;;;;;
942;;;;;;;;;;;
943;;;;;;;;;;;
944;;;;;;;;;;;
945;;;;;;;;;;;
946;;;;;;;;;;;
947;;;;;;;;;;;
948;;;;;;;;;;;
949;;;;;;;;;;;
950;;;;;;;;;;;
951;;;;;;;;;;;
952;;;;;;;;;;;
953;;;;;;;;;;;
954;;;;;;;;;;;
955;;;;;;;;;;;
956;;;;;;;;;;;
957;;;;;;;;;;;
958;;;;;;;;;;;
959;;;;;;;;;;;
960;;;;;;;;;;;
961;;;;;;;;;;;
962;;;;;;;;;;;
963;;;;;;;;;;;
964;;;;;;;;;;;
965;;;;;;;;;;;
966;;;;;;;;;;;
967;;;;;;;;;;;
968;;;;;;;;;;;
969;;;;;;;;;;;
970;;;;;;;;;;;
971;;;;;;;;;;;
972;;;;;;;;;;;
973;;;;;;;;;;;
974;;;;;;;;;;;
975;;;;;;;;;;;
976;;;;;;;;;;;
977;;;;;;;;;;;
978;;;;;;;;;;;
979;;;;;;;;;;;
980;;;;;;;;;;;
981;;;;;;;;;;;
982;;;;;;;;;;;
983;;;;;;;;;;;
984;;;;;;;;;;;
985;;;;;;;;;;;
986;;;;;;;;;;;
987;;;;;;;;;;;
988;;;;;;;;;;;
989;;;;;;;;;;;
990;;;;;;;;;;;
991;;;;;;;;;;;
992;;;;;;;;;;;
993;;;;;;;;;;;
994;;;;;;;;;;;
995;;;;;;;;;;;
996;;;;;;;;;;;
997;;;;;;;;;;;
998;;;;;;;;;;;
999;;;;;;;;;;;


==> py/plot2.csv <==
Idx;Spearman;NDCG;Spearman (acyclic);NDCG (acyclic);h
1;;;;;
2;;;;;
3;;;;;
4;;;;;
5;;;;;
6;;;;;
7;;;;;
8;;;;;
9;;;;;
10;;;;;
11;;;;;
12;;;;;
13;;;;;
14;;;;;
15;;;;;
16;;;;;
17;;;;;
18;;;;;
19;;;;;
20;;;;;
21;;;;;
22;;;;;
23;;;;;
24;;;;;
25;;;;;
26;;;;;
27;;;;;
28;;;;;
29;;;;;
30;;;;;
31;;;;;
32;;;;;
33;;;;;
34;;;;;
35;;;;;
36;;;;;
37;;;;;
38;;;;;
39;;;;;
40;;;;;
41;;;;;
42;;;;;
43;;;;;
44;;;;;
45;;;;;
46;;;;;
47;;;;;
48;;;;;
49;;;;;
50;;;;;
51;;;;;
52;;;;;
53;;;;;
54;;;;;
55;;;;;
56;;;;;
57;;;;;
58;;;;;
59;;;;;
60;;;;;
61;;;;;
62;;;;;
63;;;;;
64;;;;;
65;;;;;
66;;;;;
67;;;;;
68;;;;;
69;;;;;
70;;;;;
71;;;;;
72;;;;;
73;;;;;
74;;;;;
75;;;;;
76;;;;;
77;;;;;
78;;;;;
79;;;;;
80;;;;;
81;;;;;
82;;;;;
83;;;;;
84;;;;;
85;;;;;
86;;;;;
87;;;;;
88;;;;;
89;;;;;
90;;;;;
91;;;;;
92;;;;;
93;;;;;
94;;;;;
95;;;;;
96;;;;;
97;;;;;
98;;;;;
99;;;;;
100;;;;;
101;;;;;
102;;;;;
103;;;;;
104;;;;;
105;;;;;
106;;;;;
107;;;;;
108;;;;;
109;;;;;
110;;;;;
111;;;;;
112;;;;;
113;;;;;
114;;;;;
115;;;;;
116;;;;;
117;;;;;
118;;;;;
119;;;;;
120;;;;;
121;;;;;
122;;;;;
123;;;;;
124;;;;;
125;;;;;
126;;;;;
127;;;;;
128;;;;;
129;;;;;
130;;;;;
131;;;;;
132;;;;;
133;;;;;
134;;;;;
135;;;;;
136;;;;;
137;;;;;
138;;;;;
139;;;;;
140;;;;;
141;;;;;
142;;;;;
143;;;;;
144;;;;;
145;;;;;
146;;;;;
147;;;;;
148;;;;;
149;;;;;
150;;;;;
151;;;;;
152;;;;;
153;;;;;
154;;;;;
155;;;;;
156;;;;;
157;;;;;
158;;;;;
159;;;;;
160;;;;;
161;;;;;
162;;;;;
163;;;;;
164;;;;;
165;;;;;
166;;;;;
167;;;;;
168;;;;;
169;;;;;
170;;;;;
171;;;;;
172;;;;;
173;;;;;
174;;;;;
175;;;;;
176;;;;;
177;;;;;
178;;;;;
179;;;;;
180;;;;;
181;;;;;
182;;;;;
183;;;;;
184;;;;;
185;;;;;
186;;;;;
187;;;;;
188;;;;;
189;;;;;
190;;;;;
191;;;;;
192;;;;;
193;;;;;
194;;;;;
195;;;;;
196;;;;;
197;;;;;
198;;;;;
199;;;;;
200;0.880007493;0.953921129;0.913615723;0.99638011;1
201;0.888936064;0.953965151;0.913615723;0.99638011;1
202;0.869705295;0.953965151;0.913615723;0.99638011;1
203;0.879320679;0.976499021;0.913615723;0.99638011;1
204;0.879320679;0.976499021;0.913615723;0.99638011;1
205;0.879320679;0.976499021;0.913615723;0.99638011;1
206;0.860776723;0.973426784;0.981640411;0.998958309;1
207;0.833991009;0.972351591;0.953843562;0.997378688;1
208;0.833991009;0.972351591;0.953843562;0.997378688;1
209;0.816133866;0.971715915;0.926046713;0.99638011;1
210;0.816133866;0.971715915;0.926046713;0.99638011;1
211;0.816133866;0.971715915;0.676046713;0.835431906;1
212;0.787974525;0.940645986;0.665177147;0.835431906;1
213;0.787974525;0.940645986;0.665177147;0.835431906;1
214;0.805831668;0.941281662;0.692973997;0.836430485;1
215;0.805831668;0.941281662;0.692973997;0.836430485;1
216;0.832617383;0.942356856;0.720770846;0.838010106;1
217;0.823001998;0.934362838;0.720770846;0.838010106;1
218;0.814073427;0.934362838;0.71150523;0.838010106;1
219;0.814073427;0.934362838;0.71150523;0.838010106;1
220;0.814073427;0.934362838;0.71150523;0.838010106;1
221;0.814073427;0.934362838;0.71150523;0.838010106;1
222;0.814073427;0.934362838;0.697286521;0.838010106;1
223;0.778359141;0.932855779;0.669489671;0.836430485;1
224;0.778359141;0.932855779;0.669489671;0.836430485;1
225;0.796903097;0.941281662;0.669489671;0.836430485;1
226;0.796903097;0.941281662;0.669489671;0.836430485;1
227;0.796903097;0.941281662;0.669489671;0.836430485;1
228;0.778721279;0.941281662;0.672838815;0.836430485;1
229;0.778721279;0.941281662;0.672838815;0.836430485;1
230;0.778721279;0.941281662;0.672838815;0.836430485;1
231;0.805506993;0.942356856;0.700635665;0.838010106;1
232;0.805506993;0.942356856;0.700635665;0.838010106;1
233;0.823364136;0.942720982;0.700635665;0.838010106;1
234;0.823364136;0.942720982;0.700635665;0.838010106;1
235;0.823364136;0.942720982;0.700635665;0.838010106;1
236;0.823364136;0.942720982;0.700635665;0.838010106;1
237;0.823364136;0.942720982;0.632527123;0.835431906;1
238;0.796578422;0.941645788;0.672838815;0.836430485;1
239;0.824375624;0.944369902;0.672838815;0.836430485;1
240;0.832942058;0.944369902;0.68370838;0.836430485;1
241;0.832942058;0.944369902;0.68370838;0.836430485;1
242;0.832942058;0.944369902;0.669489671;0.836430485;1
243;0.832942058;0.944369902;0.669489671;0.836430485;1
244;0.815084915;0.943734226;0.641692822;0.835431906;1
245;0.834315684;0.974804155;0.655911531;0.835431906;1
246;0.834315684;0.974804155;0.641692822;0.835431906;1
247;0.863161838;0.974804155;0.641692822;0.835431906;1
248;0.87209041;0.974873793;0.641692822;0.835431906;1
249;0.87209041;0.974873793;0.641692822;0.835431906;1
250;0.87209041;0.974873793;0.641692822;0.835431906;1
251;0.87209041;0.974873793;0.641692822;0.835431906;1
252;0.853908591;0.974873793;0.630823257;0.835431906;1
253;0.825062438;0.974873793;0.630823257;0.835431906;1
254;0.825062438;0.974873793;0.630823257;0.835431906;1
255;0.825062438;0.974873793;0.630823257;0.835431906;1
256;0.825062438;0.974873793;0.630823257;0.835431906;1
257;0.833991009;0.975017927;0.630823257;0.835431906;1
258;0.860776723;0.975697625;0.658620106;0.836430485;1
259;0.878633866;0.976703181;0.618308414;0.835431906;1
260;0.869705295;0.976659158;0.618308414;0.835431906;1
261;0.850474525;0.94558923;0.686416955;0.838010106;1
262;0.850474525;0.94558923;0.686416955;0.838010106;1
263;0.850474525;0.94558923;0.686416955;0.838010106;1
264;0.850474525;0.94558923;0.686416955;0.838010106;1
265;0.81476024;0.944369902;0.618308414;0.835431906;1
266;0.81476024;0.944369902;0.618308414;0.835431906;1
267;0.833991009;0.975439831;0.618308414;0.835431906;1
268;0.833991009;0.975439831;0.618308414;0.835431906;1
269;0.862837163;0.975439831;0.618308414;0.835431906;1
270;0.862837163;0.975439831;0.632527123;0.835431906;1
271;0.862837163;0.975439831;0.632527123;0.835431906;1
272;0.862837163;0.975439831;0.632527123;0.835431906;1
273;0.84498002;0.974804155;0.645041966;0.835431906;1
274;0.880694306;0.975553491;0.632527123;0.835431906;1
275;0.853908591;0.974873793;0.645041966;0.835431906;1
276;0.880694306;0.975553491;0.632527123;0.835431906;1
277;0.880694306;0.975553491;0.632527123;0.835431906;1
278;0.880694306;0.975553491;0.632527123;0.835431906;1
279;0.853908591;0.974873793;0.630823257;0.835431906;1
280;0.853908591;0.974873793;0.630823257;0.835431906;1
281;0.825062438;0.974873793;0.630823257;0.835431906;1
282;0.816133866;0.974804155;0.630823257;0.835431906;1
283;0.816133866;0.974804155;0.630823257;0.835431906;1
284;0.796903097;0.943734226;0.630823257;0.835431906;1
285;0.796903097;0.943734226;0.630823257;0.835431906;1
286;0.796903097;0.943734226;0.630823257;0.835431906;1
287;0.796903097;0.943734226;0.630823257;0.835431906;1
288;0.796903097;0.943734226;0.630823257;0.835431906;1
289;0.796903097;0.943734226;0.630823257;0.835431906;1
290;0.796903097;0.943734226;0.630823257;0.835431906;1
291;0.796903097;0.943734226;0.630823257;0.835431906;1
292;0.796903097;0.943734226;0.630823257;0.835431906;1
293;0.796903097;0.943734226;0.630823257;0.835431906;1
294;0.796903097;0.943734226;0.630823257;0.835431906;1
295;0.796903097;0.943734226;0.645041966;0.835431906;1
296;0.816133866;0.974804155;0.645041966;0.835431906;1
297;0.833991009;0.975439831;0.632527123;0.835431906;1
298;0.84291958;0.975583965;0.672838815;0.836430485;1
299;0.84291958;0.975583965;0.658620106;0.836430485;1
300;0.84291958;0.975583965;0.658620106;0.836430485;1
301;0.84291958;0.975583965;0.658620106;0.836430485;1
302;0.898551449;0.976659158;0.700635665;0.838010106;1
303;0.898551449;0.976659158;0.700635665;0.838010106;1
304;0.898551449;0.976659158;0.700635665;0.838010106;1
305;0.898551449;0.976659158;0.700635665;0.838010106;1
306;0.898551449;0.976659158;0.700635665;0.838010106;1
307;0.898551449;0.976659158;0.700635665;0.838010106;1
308;0.898551449;0.976659158;0.700635665;0.838010106;1
309;0.889622877;0.976515025;0.700635665;0.838010106;1
310;0.889622877;0.976515025;0.700635665;0.838010106;1
311;0.898551449;0.976559047;0.700635665;0.838010106;1
312;0.908166833;0.982305084;0.700635665;0.838010106;1
313;0.898551449;0.976559047;0.700635665;0.838010106;1
314;0.917095405;0.982449218;0.700635665;0.838010106;1
315;0.898551449;0.976659158;0.700635665;0.838010106;1
316;0.898551449;0.976659158;0.700635665;0.838010106;1
317;0.898551449;0.976659158;0.700635665;0.838010106;1
318;0.898551449;0.976659158;0.700635665;0.838010106;1
319;0.871765734;0.975583965;0.672838815;0.836430485;1
320;0.871765734;0.975583965;0.672838815;0.836430485;1
321;0.871765734;0.975583965;0.672838815;0.836430485;1
322;0.89030969;0.981330002;0.68370838;0.836430485;1
323;0.881381119;0.981185868;0.68370838;0.836430485;1
324;0.881381119;0.981185868;0.68370838;0.836430485;1
325;0.881381119;0.981185868;0.68370838;0.836430485;1
326;0.89030969;0.981330002;0.68370838;0.836430485;1
327;0.89030969;0.981330002;0.68370838;0.836430485;0.994974874
328;0.89030969;0.981330002;0.68370838;0.836430485;0.989949749
329;0.89030969;0.981330002;0.68370838;0.836430485;0.984924623
330;0.917095405;0.982405196;0.643396688;0.835431906;0.979899497
331;0.916933067;0.982258148;0.643396688;0.835431906;0.974874372
332;0.916933067;0.982258148;0.643396688;0.835431906;0.969849246
333;0.936163836;0.987324802;0.662207358;0.836430485;0.964824121
334;0.936163836;0.987324802;0.662207358;0.836430485;0.959798995
335;0.936163836;0.987324802;0.662207358;0.836430485;0.954773869
336;0.918306693;0.986788051;0.642976589;0.834488778;0.949748744
337;0.882592408;0.984218912;0.666770363;0.834488778;0.944723618
338;0.873663836;0.984218912;0.655900798;0.834488778;0.939698492
339;0.873663836;0.984218912;0.655900798;0.834488778;0.934673367
340;0.873663836;0.984218912;0.654307582;0.834488778;0.929648241
341;0.882592408;0.984218912;0.665177147;0.834488778;0.924623116
342;0.855806693;0.983116123;0.618849065;0.832462123;0.91959799
343;0.873663836;0.983588029;0.628114682;0.832810789;0.914572864
344;0.873663836;0.983588029;0.628114682;0.832810789;0.909547739
345;0.873663836;0.983588029;0.620023013;0.83235631;0.904522613
346;0.854433067;0.978521375;0.628114682;0.832810789;0.899497487
347;0.854433067;0.978521375;0.628114682;0.832810789;0.894472362
348;0.881218781;0.979596569;0.605998809;0.832462123;0.889447236
349;0.899075924;0.981495742;0.605998809;0.832462123;0.884422111
350;0.899075924;0.981495742;0.605998809;0.832462123;0.879396985
351;0.899075924;0.981721397;0.624697748;0.833490199;0.874371859
352;0.916933067;0.982258148;0.643396688;0.835431906;0.869346734
353;0.916933067;0.982258148;0.662207358;0.836430485;0.864321608
354;0.916933067;0.982258148;0.662207358;0.836430485;0.859296482
355;0.916933067;0.982258148;0.662207358;0.836430485;0.854271357
356;0.916933067;0.982258148;0.662207358;0.836430485;0.849246231
357;0.899075924;0.981721397;0.642976589;0.834488778;0.844221106
358;0.918306693;0.986788051;0.642976589;0.834488778;0.83919598
359;0.918306693;0.986788051;0.642976589;0.834488778;0.834170854
360;0.918306693;0.986788051;0.642976589;0.834488778;0.829145729
361;0.927397602;0.986788051;0.642976589;0.834488778;0.824120603
362;0.945254745;0.987324802;0.662207358;0.836430485;0.819095477
363;0.945254745;0.987324802;0.643396688;0.835431906;0.814070352
364;0.945254745;0.987324802;0.643396688;0.835431906;0.809045226
365;0.936163836;0.987324802;0.643396688;0.835431906;0.804020101
366;0.936163836;0.987324802;0.643396688;0.835431906;0.798994975
367;0.918306693;0.986788051;0.624697748;0.833490199;0.793969849
368;0.918306693;0.986788051;0.624697748;0.833490199;0.788944724
369;0.909378122;0.986492758;0.605998809;0.832462123;0.783919598
370;0.918306693;0.986562396;0.68370838;0.837373808;0.778894472
371;0.936163836;0.98690171;0.702239613;0.83802372;0.773869347
372;0.936163836;0.98690171;0.702239613;0.83802372;0.768844221
373;0.945092408;0.987368824;0.720770846;0.839051797;0.763819095
374;0.945092408;0.987368824;0.720770846;0.839051797;0.75879397
375;0.925861638;0.987368824;0.720770846;0.839051797;0.753768844
376;0.916933067;0.987324802;0.720770846;0.839051797;0.748743719
377;0.897702298;0.982258148;0.720770846;0.839051797;0.743718593
378;0.897702298;0.982258148;0.720770846;0.839051797;0.738693467
379;0.897702298;0.982258148;0.720770846;0.839051797;0.733668342
380;0.897702298;0.982258148;0.722867182;0.839051797;0.728643216
381;0.897864635;0.983422141;0.711997617;0.839051797;0.72361809
382;0.897864635;0.983422141;0.709901281;0.839051797;0.718592965
383;0.880007493;0.98288539;0.691370048;0.83802372;0.713567839
384;0.872452547;0.985921348;0.663573199;0.835040322;0.708542714
385;0.891683317;0.985921348;0.663573199;0.835040322;0.703517588
386;0.882754745;0.985626056;0.645041966;0.83439041;0.698492462
387;0.900611888;0.987512617;0.672838815;0.837373808;0.693467337
388;0.900611888;0.987512617;0.672838815;0.837373808;0.688442211
389;0.90954046;0.987582255;0.672838815;0.837373808;0.683417085
390;0.908004496;0.981690922;0.702239613;0.83802372;0.67839196
391;0.916933067;0.982158036;0.720770846;0.839051797;0.673366834
392;0.916933067;0.982158036;0.720770846;0.839051797;0.668341709
393;0.888773726;0.981141091;0.71150523;0.838010106;0.663316583
394;0.888773726;0.981141091;0.71150523;0.838010106;0.658291457
395;0.879845155;0.981241203;0.700635665;0.838010106;0.653266332
396;0.879845155;0.981241203;0.700635665;0.838010106;0.648241206
397;0.853059441;0.980166009;0.672838815;0.836430485;0.64321608
398;0.835202298;0.979152258;0.654307582;0.834488778;0.638190955
399;0.835202298;0.979152258;0.654307582;0.834488778;0.633165829
400;0.835364635;0.980172117;0.654307582;0.834488778;0.628140704
401;0.835364635;0.980172117;0.654307582;0.834488778;0.623115578
402;0.835364635;0.980172117;0.654307582;0.834488778;0.618090452
403;0.853221778;0.981185868;0.672838815;0.836430485;0.613065327
404;0.853221778;0.981185868;0.672838815;0.836430485;0.608040201
405;0.888936064;0.982405196;0.700635665;0.838010106;0.603015075
406;0.86215035;0.981330002;0.672838815;0.836430485;0.59798995
407;0.844293207;0.980316251;0.654307582;0.834488778;0.592964824
408;0.844293207;0.98071056;0.663573199;0.835040322;0.587939698
409;0.86215035;0.982445963;0.672838815;0.837373808;0.582914573
410;0.86215035;0.982445963;0.672838815;0.837373808;0.577889447
411;0.86215035;0.982445963;0.672838815;0.837373808;0.572864322
412;0.888936064;0.982854915;0.691370048;0.83802372;0.567839196
413;0.86008991;0.94603895;0.691370048;0.83802372;0.56281407
414;0.869018482;0.946506063;0.709901281;0.839051797;0.557788945
415;0.869018482;0.946506063;0.709901281;0.839051797;0.552763819
416;0.869018482;0.946506063;0.709901281;0.839051797;0.547738693
417;0.841908092;0.942765004;0.700635665;0.838010106;0.542713568
418;0.841908092;0.943737927;0.709901281;0.839051797;0.537688442
419;0.841908092;0.943737927;0.709901281;0.839051797;0.532663317
420;0.824050949;0.943201176;0.691370048;0.83802372;0.527638191
421;0.78764985;0.933176462;0.663573199;0.835040322;0.522613065
422;0.78764985;0.933176462;0.663573199;0.835040322;0.51758794
423;0.78764985;0.933176462;0.663573199;0.835040322;0.512562814
424;0.805831668;0.935900576;0.663573199;0.835040322;0.507537688
425;0.823688811;0.93763598;0.672838815;0.837373808;0.502512563
426;0.832617383;0.937931272;0.691370048;0.83802372;0.497487437
427;0.823526474;0.936767279;0.691370048;0.83802372;0.492462312
428;0.823526474;0.936767279;0.691370048;0.83802372;0.487437186
429;0.823526474;0.936767279;0.691370048;0.83802372;0.48241206
430;0.823526474;0.936767279;0.691370048;0.83802372;0.477386935
431;0.823526474;0.936767279;0.691370048;0.83802372;0.472361809
432;0.823526474;0.936767279;0.691370048;0.83802372;0.467336683
433;0.851848152;0.952213367;0.691370048;0.83802372;0.462311558
434;0.84291958;0.951918075;0.672838815;0.837373808;0.457286432
435;0.833828671;0.950754082;0.672838815;0.837373808;0.452261307
436;0.833828671;0.950754082;0.672838815;0.837373808;0.447236181
437;0.833828671;0.950754082;0.672838815;0.837373808;0.442211055
438;0.806555944;0.947617035;0.651099685;0.826395631;0.43718593
439;0.806555944;0.947617035;0.651099685;0.826395631;0.432160804
440;0.806555944;0.947617035;0.651099685;0.826395631;0.427135678
441;0.788374126;0.939938189;0.651099685;0.826395631;0.422110553
442;0.797302697;0.939938189;0.66196925;0.826395631;0.417085427
443;0.797302697;0.939938189;0.66196925;0.826395631;0.412060302
444;0.806231269;0.940233481;0.680500483;0.827045544;0.407035176
445;0.7870005;0.925951385;0.680500483;0.827045544;0.40201005
446;0.804857642;0.926488137;0.699031716;0.828073621;0.396984925
447;0.813948551;0.92690107;0.699031716;0.828073621;0.391959799
448;0.841221279;0.935743909;0.720770846;0.839051797;0.386934673
449;0.859403097;0.938468023;0.720770846;0.839051797;0.381909548
450;0.850474525;0.938468023;0.709901281;0.839051797;0.376884422
451;0.850474525;0.938468023;0.709901281;0.839051797;0.371859296
452;0.850474525;0.938468023;0.711997617;0.839051797;0.366834171
453;0.850474525;0.938468023;0.711997617;0.839051797;0.361809045
454;0.869705295;0.952750119;0.711997617;0.839051797;0.35678392
455;0.851848152;0.952213367;0.693298677;0.83802372;0.351758794
456;0.851685814;0.951049374;0.704168242;0.83802372;0.346733668
457;0.851685814;0.951049374;0.704168242;0.83802372;0.341708543
458;0.824413087;0.947912327;0.680500483;0.827045544;0.336683417
459;0.824413087;0.947912327;0.680500483;0.827045544;0.331658291
460;0.797627373;0.945881631;0.652703634;0.824062146;0.326633166
461;0.824413087;0.947912327;0.680500483;0.827045544;0.32160804
462;0.824413087;0.947912327;0.680500483;0.827045544;0.316582915
463;0.815484515;0.947617035;0.66196925;0.826395631;0.311557789
464;0.815484515;0.947617035;0.66196925;0.826395631;0.306532663
465;0.815484515;0.947617035;0.66196925;0.826395631;0.301507538
466;0.815484515;0.947617035;0.66196925;0.826395631;0.296482412
467;0.842757243;0.950754082;0.68370838;0.837373808;0.291457286
468;0.842757243;0.950754082;0.68370838;0.837373808;0.286432161
469;0.805669331;0.934736583;0.674442764;0.835040322;0.281407035
470;0.805669331;0.934736583;0.674442764;0.835040322;0.27638191
471;0.796740759;0.934441291;0.655911531;0.83439041;0.271356784
472;0.815971528;0.948723386;0.655911531;0.83439041;0.266331658
473;0.788698801;0.945586339;0.634172401;0.823412234;0.261306533
474;0.788698801;0.945586339;0.634172401;0.823412234;0.256281407
475;0.788698801;0.945586339;0.634172401;0.823412234;0.251256281
476;0.788698801;0.945586339;0.634172401;0.823412234;0.246231156
477;0.815484515;0.947617035;0.66196925;0.826395631;0.24120603
478;0.815484515;0.947617035;0.66196925;0.826395631;0.236180905
479;0.815484515;0.947617035;0.66196925;0.826395631;0.231155779
480;0.815484515;0.947617035;0.66196925;0.826395631;0.226130653
481;0.815484515;0.947617035;0.66196925;0.826395631;0.221105528
482;0.815484515;0.947617035;0.382902383;0.717618276;0.216080402
483;0.815484515;0.947617035;0.382902383;0.717618276;0.211055276
484;0.815484515;0.947617035;0.382902383;0.717618276;0.206030151
485;0.815484515;0.947617035;0.382902383;0.717618276;0.201005025
486;0.815484515;0.947617035;0.382902383;0.717618276;0.195979899
487;0.815484515;0.947617035;0.382902383;0.717618276;0.190954774
488;0.815484515;0.947617035;0.382902383;0.717618276;0.185929648
489;0.815484515;0.947617035;0.382902383;0.717618276;0.180904523
490;0.815484515;0.947617035;0.382902383;0.717618276;0.175879397
491;0.815484515;0.947617035;0.382902383;0.717618276;0.170854271
492;0.815484515;0.947617035;0.382902383;0.717618276;0.165829146
493;0.824413087;0.947686672;0.382902383;0.717618276;0.16080402
494;0.824413087;0.947686672;0.382902383;0.717618276;0.155778894
495;0.824413087;0.947686672;0.382902383;0.717618276;0.150753769
496;0.824413087;0.947686672;0.382902383;0.717618276;0.145728643
497;0.815484515;0.947617035;0.382902383;0.717618276;0.140703518
498;0.815484515;0.947617035;0.382902383;0.717618276;0.135678392
499;0.815484515;0.947617035;0.382902383;0.717618276;0.130653266
500;0.815484515;0.947617035;0.382902383;0.717618276;0.125628141
501;0.815484515;0.947617035;0.382902383;0.717618276;0.120603015
502;0.797627373;0.908986078;0.382902383;0.717618276;0.115577889
503;0.797627373;0.908986078;0.382902383;0.717618276;0.110552764
504;0.806555944;0.90928137;0.382902383;0.717618276;0.105527638
505;0.806555944;0.90928137;0.382902383;0.717618276;0.100502513
506;0.833828671;0.912418417;0.403348904;0.721512846;0.095477387
507;0.833828671;0.912418417;0.403348904;0.721512846;0.090452261
508;0.833828671;0.912418417;0.403348904;0.721512846;0.085427136
509;0.789185814;0.896683172;0.403348904;0.721512846;0.08040201
510;0.789185814;0.896683172;0.153348904;0.583154379;0.075376884
511;0.789185814;0.896683172;0.153348904;0.583154379;0.070351759
512;0.789185814;0.896683172;0.153348904;0.583154379;0.065326633
513;0.780257243;0.896387879;0.153348904;0.583154379;0.060301508
514;0.780257243;0.896387879;0.153348904;0.583154379;0.055276382
515;0.7624001;0.89513965;0.153348904;0.583154379;0.050251256
516;0.7624001;0.89513965;0.153348904;0.583154379;0.045226131
517;0.7624001;0.89513965;0.153348904;0.583154379;0.040201005
518;0.7624001;0.89513965;0.153348904;0.583154379;0.035175879
519;0.807042957;0.910874895;0.153348904;0.583154379;0.030150754
520;0.807042957;0.910874895;0.153348904;0.583154379;0.025125628
521;0.8249001;0.912123125;0.153348904;0.583154379;0.020100503
522;0.842757243;0.950754082;0.153348904;0.583154379;0.015075377
523;0.771328671;0.904368219;0.153348904;0.583154379;0.010050251
524;0.752097902;0.890086124;0.153348904;0.583154379;0.005025126
525;0.771328671;0.904368219;0.153348904;0.583154379;0
526;0.815971528;0.948723386;0.153348904;0.583154379;0
527;0.815971528;0.948723386;0.153348904;0.583154379;0
528;0.798114386;0.94771783;0.153348904;0.583154379;0
529;0.798114386;0.94771783;0.153348904;0.583154379;0
530;0.807042957;0.947849353;0.153348904;0.583154379;0
531;0.807042957;0.947849353;0.153348904;0.583154379;0
532;0.833828671;0.948924547;0.153348904;0.583154379;0
533;0.833828671;0.948924547;0.153348904;0.583154379;0
534;0.851685814;0.95082372;0.153348904;0.583154379;0
535;0.842757243;0.950754082;0.153348904;0.583154379;0
536;0.842757243;0.950754082;0.153348904;0.583154379;0
537;0.842757243;0.950754082;0.153348904;0.583154379;0
538;0.815484515;0.947617035;0.132902383;0.579259809;0
539;0.815484515;0.947617035;0.132902383;0.579259809;0
540;0.797627373;0.908986078;0.132902383;0.579259809;0
541;0.752984515;0.893250832;0.132902383;0.579259809;0
542;0.726198801;0.887526622;0.132902383;0.579259809;0
543;0.726198801;0.887526622;0.132902383;0.579259809;0
544;0.726198801;0.887526622;0.132902383;0.579259809;0
545;0.581968032;0.868510879;0.132902383;0.579259809;0
546;0.608753746;0.874235089;0.132902383;0.579259809;0
547;0.608753746;0.874235089;0.132902383;0.579259809;0
548;0.573039461;0.865973378;0.132902383;0.579259809;0
549;0.573039461;0.865973378;0.132902383;0.579259809;0
550;0.573039461;0.865973378;0.132902383;0.579259809;0
551;0.573039461;0.865973378;0.132902383;0.579259809;0
552;0.573039461;0.865973378;0.132902383;0.579259809;0
553;0.546253746;0.860249168;0.132902383;0.579259809;0
554;0.581968032;0.868510879;0.132902383;0.579259809;0
555;0.581968032;0.868510879;0.132902383;0.579259809;0
556;0.581968032;0.868510879;0.132902383;0.579259809;0
557;0.726198801;0.887526622;0.132902383;0.579259809;0
558;0.753671329;0.893119423;0.132902383;0.579259809;0
559;0.798314186;0.908854669;0.132902383;0.579259809;0
560;0.798314186;0.908854669;0.132902383;0.579259809;0
561;0.771041459;0.908630477;0.132902383;0.579259809;0
562;0.799887612;0.921691149;0.132902383;0.579259809;0
563;0.808816184;0.921822558;0.132902383;0.579259809;0
564;0.807242757;0.908986078;0.132902383;0.579259809;0
565;0.807242757;0.908986078;0.132902383;0.579259809;0
566;0.797627373;0.908986078;0.132902383;0.579259809;0
567;0.761913087;0.893546124;0.132902383;0.579259809;0
568;0.761913087;0.893546124;0.132902383;0.579259809;0
569;0.761913087;0.893546124;0.132902383;0.579259809;0
570;0.761913087;0.893546124;0.132902383;0.579259809;0
571;0.735127373;0.885751527;0.132902383;0.579259809;0
572;0.708341658;0.880027317;0.132902383;0.579259809;0
573;0.519468032;0.860261408;0.132902383;0.579259809;0
574;0.483753746;0.855038656;0.132902383;0.579259809;0
575;0.483753746;0.855038656;0.132902383;0.579259809;0
576;0.483753746;0.855038656;0.132902383;0.579259809;0
577;0.483753746;0.855038656;0.132902383;0.579259809;0
578;0.483753746;0.855038656;0.132902383;0.579259809;0
579;0.483753746;0.855038656;0.132902383;0.579259809;0
580;0.483753746;0.855038656;0.132902383;0.579259809;0
581;0.474825175;0.854021711;0.132902383;0.579259809;0
582;0.474825175;0.854021711;0.132902383;0.579259809;0
583;0.456968032;0.853016155;0.132902383;0.579259809;0
584;0.456968032;0.853016155;0.132902383;0.579259809;0
585;0.448039461;0.852133927;0.132902383;0.579259809;0
586;0.448039461;0.852133927;0.132902383;0.579259809;0
587;0.429857642;0.844455081;0.158460534;0.607917055;0
588;0.429857642;0.844455081;0.158460534;0.607917055;0
589;0.429857642;0.844455081;0.158460534;0.607917055;0
590;0.438786214;0.844993523;0.158460534;0.607917055;0
591;0.456643357;0.849733066;0.158460534;0.607917055;0
592;0.429370629;0.849508874;0.158460534;0.607917055;0
593;0.411513487;0.848260644;0.158460534;0.607917055;0
594;0.402584915;0.845232357;0.158460534;0.607917055;0
595;0.420766733;0.852911204;0.132902383;0.579259809;0
596;0.456968032;0.853323313;0.132902383;0.579259809;0
597;0.465896603;0.853790426;0.132902383;0.579259809;0
598;0.412325175;0.849901008;0.132902383;0.579259809;0
599;0.412325175;0.849901008;0.132902383;0.579259809;0
600;0.403396603;0.848884063;0.132902383;0.579259809;0
601;0.403396603;0.848884063;0.132902383;0.579259809;0
602;0.403396603;0.848884063;0.132902383;0.579259809;0
603;0.403396603;0.848884063;0.132902383;0.579259809;0
604;0.403396603;0.848884063;0.132902383;0.579259809;0
605;0.456968032;0.852773481;0.132902383;0.579259809;0
606;0.456968032;0.852773481;0.132902383;0.579259809;0
607;0.456968032;0.852773481;0.132902383;0.579259809;0
608;0.456968032;0.852773481;0.132902383;0.579259809;0
609;0.456968032;0.852773481;0.132902383;0.579259809;0
610;0.456968032;0.852773481;0.132902383;0.579259809;0
611;0.456968032;0.852773481;0.132902383;0.579259809;0
612;0.456968032;0.852773481;0.132902383;0.579259809;0
613;0.439110889;0.851767925;0.132902383;0.579259809;0
614;0.439110889;0.85142414;0.132902383;0.579259809;0
615;0.439110889;0.85142414;0.132902383;0.579259809;0
616;0.439110889;0.85142414;0.132902383;0.579259809;0
617;0.466583417;0.853323313;0.132902383;0.579259809;0
618;0.466583417;0.853323313;0.132902383;0.579259809;0
619;0.466583417;0.853323313;0.132902383;0.579259809;0
620;0.466583417;0.853323313;0.132902383;0.579259809;0
621;0.466583417;0.853323313;0.132902383;0.579259809;0
622;0.484440559;0.854571542;0.132902383;0.579259809;0
623;0.466583417;0.852672369;0.132902383;0.579259809;0
624;0.448401598;0.844993523;0.158460534;0.607917055;0
625;0.439473027;0.844455081;0.158460534;0.607917055;0
626;0.439473027;0.844455081;0.158460534;0.607917055;0
627;0.448401598;0.845337309;0.158460534;0.607917055;0
628;0.448401598;0.845337309;0.158460534;0.607917055;0
629;0.448401598;0.845337309;0.158460534;0.607917055;0
630;0.466258741;0.846342865;0.158460534;0.607917055;0
631;0.466258741;0.846342865;0.158460534;0.607917055;0
632;0.466258741;0.846342865;0.158460534;0.607917055;0
633;0.466258741;0.846342865;0.158460534;0.607917055;0
634;0.403071928;0.842453446;0.158460534;0.607917055;0
635;0.403071928;0.842453446;0.158460534;0.607917055;0
636;0.403071928;0.842453446;0.158460534;0.607917055;0
637;0.456643357;0.846342865;0.158460534;0.607917055;0
638;0.456643357;0.846342865;0.158460534;0.607917055;0
639;0.466258741;0.846342865;0.158460534;0.607917055;0
640;0.466258741;0.846342865;0.158460534;0.607917055;0
641;0.448401598;0.845094635;0.158460534;0.607917055;0
642;0.448401598;0.845094635;0.158460534;0.607917055;0
643;0.466258741;0.846342865;0.158460534;0.607917055;0
644;0.501973027;0.851565617;0.158460534;0.607917055;0
645;0.501973027;0.851565617;0.158460534;0.607917055;0
646;0.510901598;0.852582562;0.158460534;0.607917055;0
647;0.510901598;0.852582562;0.158460534;0.607917055;0
648;0.475187313;0.84735981;0.158460534;0.607917055;0
649;0.475187313;0.84735981;0.158460534;0.607917055;0
650;0.475187313;0.84735981;0.158460534;0.607917055;0
651;0.484278222;0.847772743;0.204465205;0.621977945;0
652;0.430706793;0.843883324;0.204465205;0.621977945;0
653;0.430706793;0.843883324;0.204465205;0.621977945;0
654;0.430706793;0.843883324;0.204465205;0.621977945;0
655;0.421091409;0.838137287;0.204465205;0.621977945;0
656;0.421091409;0.838137287;0.204465205;0.621977945;0
657;0.421091409;0.838137287;0.204465205;0.621977945;0
658;0.421091409;0.838137287;0.204465205;0.621977945;0
659;0.430706793;0.843883324;0.204465205;0.621977945;0
660;0.430706793;0.843883324;0.204465205;0.621977945;0
661;0.430706793;0.843883324;0.204465205;0.621977945;0
662;0.430706793;0.843883324;0.204465205;0.621977945;0
663;0.41284965;0.842434513;0.204465205;0.621977945;0
664;0.421778222;0.842866379;0.204465205;0.621977945;0
665;0.421778222;0.842866379;0.204465205;0.621977945;0
666;0.412687313;0.842453446;0.158460534;0.607917055;0
667;0.412687313;0.842453446;0.158460534;0.607917055;0
668;0.359115884;0.842114265;0.158460534;0.607917055;0
669;0.341258741;0.812074365;0.158460534;0.607917055;0
670;0.33233017;0.802434486;0.158460534;0.607917055;0
671;0.33233017;0.802434486;0.158460534;0.607917055;0
672;0.33233017;0.802434486;0.158460534;0.607917055;0
673;0.33233017;0.802434486;0.158460534;0.607917055;0
674;0.278758741;0.795356492;0.158460534;0.607917055;0
675;0.251973027;0.791494234;0.158460534;0.607917055;0
676;0.251973027;0.791494234;0.158460534;0.607917055;0
677;0.260901598;0.791926099;0.158460534;0.607917055;0
678;0.260901598;0.791926099;0.158460534;0.607917055;0
679;0.243044456;0.79067787;0.158460534;0.607917055;0
680;0.260901598;0.79121441;0.158460534;0.607917055;0
681;0.234115884;0.790121644;0.158460534;0.607917055;0
682;0.216258741;0.789242919;0.158460534;0.607917055;0
683;0.216258741;0.789242919;0.158460534;0.607917055;0
684;0.216258741;0.789242919;0.158460534;0.607917055;0
685;0.198401598;0.787343746;0.158460534;0.607917055;0
686;0.198401598;0.787343746;0.158460534;0.607917055;0
687;0.162687313;0.78580165;0.158460534;0.607917055;0
688;0.162687313;0.78580165;0.158460534;0.607917055;0
689;0.162687313;0.78580165;0.158460534;0.607917055;0
690;0.198401598;0.786680374;0.158460534;0.607917055;0
691;0.207492507;0.787093307;0.204465205;0.621977945;0
692;0.207492507;0.787093307;0.204465205;0.621977945;0
693;0.198401598;0.786680374;0.158460534;0.607917055;0
694;0.225187313;0.787773141;0.158460534;0.607917055;0
695;0.225187313;0.787773141;0.158460534;0.607917055;0
696;0.243044456;0.789315237;0.158460534;0.607917055;0
697;0.243044456;0.789315237;0.158460534;0.607917055;0
698;0.260901598;0.79121441;0.158460534;0.607917055;0
699;0.234115884;0.790121644;0.158460534;0.607917055;0
700;0.216258741;0.789585103;0.158460534;0.607917055;0
701;0.216258741;0.789585103;0.158460534;0.607917055;0
702;0.216258741;0.789585103;0.158460534;0.607917055;0
703;0.216258741;0.789585103;0.158460534;0.607917055;0
704;0.234115884;0.790121644;0.158460534;0.607917055;0
705;0.198401598;0.789242919;0.158460534;0.607917055;0
706;0.198401598;0.789242919;0.158460534;0.607917055;0
707;0.243044456;0.793444359;0.158460534;0.607917055;0
708;0.26983017;0.799553947;0.158460534;0.607917055;0
709;0.26983017;0.799553947;0.158460534;0.607917055;0
710;0.26983017;0.799553947;0.158460534;0.607917055;0
711;0.26983017;0.799553947;0.158460534;0.607917055;0
712;0.278758741;0.809193826;0.158460534;0.607917055;0
713;0.278758741;0.809193826;0.158460534;0.607917055;0
714;0.278758741;0.809193826;0.158460534;0.607917055;0
715;0.296615884;0.839233725;0.158460534;0.607917055;0
716;0.305544456;0.84025067;0.158460534;0.607917055;0
717;0.305544456;0.84025067;0.158460534;0.607917055;0
718;0.305544456;0.84025067;0.158460534;0.607917055;0
719;0.305544456;0.84025067;0.158460534;0.607917055;0
720;0.305544456;0.84025067;0.158460534;0.607917055;0
721;0.305544456;0.84025067;0.158460534;0.607917055;0
722;0.296615884;0.813077378;0.158460534;0.607917055;0
723;0.296615884;0.813077378;0.158460534;0.607917055;0
724;0.296615884;0.813077378;0.158460534;0.607917055;0
725;0.296615884;0.813077378;0.158460534;0.607917055;0
726;0.278758741;0.802420554;0.158460534;0.607917055;0
727;0.278758741;0.802420554;0.158460534;0.607917055;0
728;0.278758741;0.802420554;0.158460534;0.607917055;0
729;0.278758741;0.802420554;0.158460534;0.607917055;0
730;0.278758741;0.802420554;0.158460534;0.607917055;0
731;0.26983017;0.799553947;0.158460534;0.607917055;0
732;0.26983017;0.799553947;0.158460534;0.607917055;0
733;0.26983017;0.799553947;0.158460534;0.607917055;0
734;0.26983017;0.799553947;0.158460534;0.607917055;0
735;0.251973027;0.796310966;0.158460534;0.607917055;0
736;0.251973027;0.796310966;0.158460534;0.607917055;0
737;0.20733017;0.792109526;0.158460534;0.607917055;0
738;0.20733017;0.792109526;0.158460534;0.607917055;0
739;0.20733017;0.792109526;0.158460534;0.607917055;0
740;0.20733017;0.792109526;0.158460534;0.607917055;0
741;0.20733017;0.792109526;0.158460534;0.607917055;0
742;0.20733017;0.792109526;0.158460534;0.607917055;0
743;0.179857642;0.791572986;0.158460534;0.607917055;0
744;0.179857642;0.791572986;0.158460534;0.607917055;0
745;0.179857642;0.791572986;0.158460534;0.607917055;0
746;0.179857642;0.791572986;0.158460534;0.607917055;0
747;0.179857642;0.791572986;0.158460534;0.607917055;0
748;0.179857642;0.791572986;0.158460534;0.607917055;0
749;0.196341159;0.778169615;0.158460534;0.607917055;0
750;0.214198302;0.778706155;0.158460534;0.607917055;0
751;0.214198302;0.778706155;0.158460534;0.607917055;0
752;0.214198302;0.778706155;0.158460534;0.607917055;0
753;0.240984016;0.778706155;0.158460534;0.607917055;0
754;0.240984016;0.778706155;0.158460534;0.607917055;0
755;0.240984016;0.778706155;0.158460534;0.607917055;0
756;0.240984016;0.778706155;0.158460534;0.607917055;0
757;0.240984016;0.778706155;0.158460534;0.607917055;0
758;0.258154346;0.779798922;0;0.561214451;0
759;0.258154346;0.779798922;0;0.561214451;0
760;0.22244006;0.7778905;0;0.561214451;0
761;0.22244006;0.7778905;0;0.561214451;0
762;0.232055445;0.7778905;0;0.561214451;0
763;0.20526973;0.778706155;0;0.561214451;0
764;0.15994006;0.777827431;0;0.561214451;0
765;0.15994006;0.777827431;0;0.561214451;0
766;0.15994006;0.777827431;0;0.561214451;0
767;0.15994006;0.777827431;0;0.561214451;0
768;0.188786214;0.786363489;0;0.561214451;0
769;0.188786214;0.786363489;0;0.561214451;0
770;0.179857642;0.786135043;0;0.561214451;0
771;0.206643357;0.786135043;0;0.561214451;0
772;0.206643357;0.786135043;0;0.561214451;0
773;0.206643357;0.786135043;0;0.561214451;0
774;0.179857642;0.786135043;0;0.561214451;0
775;0.179857642;0.786135043;0;0.561214451;0
776;0.179857642;0.786135043;0;0.561214451;0
777;0.179857642;0.786135043;0;0.561214451;0
778;0.179857642;0.786135043;0;0.561214451;0
779;0.188786214;0.786135043;0;0.561214451;0
780;0.188786214;0.786135043;0;0.561214451;0
781;0.188786214;0.786135043;0;0.561214451;0
782;0.179857642;0.783268436;0;0.561214451;0
783;0.160626873;0.783268436;0;0.561214451;0
784;0.187412587;0.78382048;0;0.561214451;0
785;0.187412587;0.78382048;0;0.561214451;0
786;0.177797203;0.775284422;0;0.561214451;0
787;0.177797203;0.775284422;0;0.561214451;0
788;0.177797203;0.775284422;0;0.561214451;0
789;0.177797203;0.775284422;0;0.561214451;0
790;0.177797203;0.775284422;0;0.561214451;0
791;0.177797203;0.775284422;0;0.561214451;0
792;0.177797203;0.775284422;0;0.561214451;0
793;0.186725774;0.778151029;0;0.561214451;0
794;0.195816683;0.778563962;0;0.561214451;0
795;0.195816683;0.778563962;0;0.561214451;0
796;0.195816683;0.778563962;0;0.561214451;0
797;0.186725774;0.778151029;0;0.561214451;0
798;0.15994006;0.777598985;0;0.561214451;0
799;0.151011489;0.774732378;0;0.561214451;0
800;0.151011489;0.774732378;0;0.561214451;0
801;0.133154346;0.772833205;0;0.561214451;0
802;0.124912587;0.779827167;0;0.561214451;0
803;0.133841159;0.780055612;0;0.561214451;0
804;0.133841159;0.779544524;0;0.561214451;0
805;0.133841159;0.779544524;0;0.561214451;0
806;0.098126873;0.77420118;0;0.561214451;0
807;0.089198302;0.773972734;0;0.561214451;0
808;0.090571928;0.773972734;0;0.561214451;0
809;0.099662837;0.774385667;0;0.561214451;0
810;0.099662837;0.774385667;0;0.561214451;0
811;0.11751998;0.774385667;0;0.561214451;0
812;0.109278222;0.780131705;0;0.561214451;0
813;0.109278222;0.780131705;0;0.561214451;0
814;0.136063936;0.781206898;0;0.561214451;0
815;0.109278222;0.780131705;0;0.561214451;0
816;0.099662837;0.780131705;0;0.561214451;0
817;0.11751998;0.780131705;0;0.561214451;0
818;0.11751998;0.780131705;0;0.561214451;0
819;0.098289211;0.765849609;0;0.561214451;0
820;0.125074925;0.766401652;0;0.561214451;0
821;0.125074925;0.766401652;0;0.561214451;0
822;0.125074925;0.766401652;0;0.561214451;0
823;0.11545954;0.766401652;0;0.561214451;0
824;0.11545954;0.766401652;0;0.561214451;0
825;0.11545954;0.766401652;0;0.561214451;0
826;0.106368631;0.765988719;0;0.561214451;0
827;0.106368631;0.765988719;0;0.561214451;0
828;0.079582917;0.765436676;0;0.561214451;0
829;0.079582917;0.765436676;0;0.561214451;0
830;0.061725774;0.765436676;0;0.561214451;0
831;0.079582917;0.765436676;0;0.561214451;0
832;0.079582917;0.765436676;0;0.561214451;0
833;0.079582917;0.765436676;0;0.561214451;0
834;0.089198302;0.773972734;0;0.561214451;0
835;0.089198302;0.773972734;0;0.561214451;0
836;0.089198302;0.773972734;0;0.561214451;0
837;0.089198302;0.773972734;0;0.561214451;0
838;0.089198302;0.773972734;0;0.561214451;0
839;0.089198302;0.773972734;0;0.561214451;0
840;0.14276973;0.779868121;0;0.561214451;0
841;0.160626873;0.780749952;0;0.561214451;0
842;0.142082917;0.771843152;0;0.561214451;0
843;0.124225774;0.770829798;0;0.561214451;0
844;0.115984016;0.770829798;0;0.561214451;0
845;0.133841159;0.771835354;0;0.561214451;0
846;0.169555445;0.774747881;0;0.561214451;0
847;0.169555445;0.774747881;0;0.561214451;0
848;0.169555445;0.774747881;0;0.561214451;0
849;0.214198302;0.778228973;0;0.561214451;0
850;0.233429071;0.792511069;0;0.561214451;0
851;0.197714785;0.791896583;0;0.561214451;0
852;0.170929071;0.79134454;0;0.561214451;0
853;0.170929071;0.79134454;0;0.561214451;0
854;0.180544456;0.79134454;0;0.561214451;0
855;0.198401598;0.791881081;0;0.561214451;0
856;0.198401598;0.791881081;0;0.561214451;0
857;0.20733017;0.792109526;0;0.561214451;0
858;0.251973027;0.796310966;0;0.561214451;0
859;0.305544456;0.802420554;0;0.561214451;0
860;0.305544456;0.802420554;0;0.561214451;0
861;0.3495005;0.808210065;0;0.561214451;0
862;0.3495005;0.808210065;0;0.561214451;0
863;0.3495005;0.808210065;0;0.561214451;0
864;0.33026973;0.808210065;0;0.561214451;0
865;0.321341159;0.807742951;0;0.561214451;0
866;0.383841159;0.84173322;0;0.561214451;0
867;0.365984016;0.841107568;0;0.561214451;0
868;0.430182318;0.84987918;0;0.561214451;0
869;0.403396603;0.848786414;0;0.561214451;0
870;0.430182318;0.84987918;0;0.561214451;0
871;0.439110889;0.84987918;0;0.561214451;0
872;0.439110889;0.84987918;0;0.561214451;0
873;0.439110889;0.84987918;0;0.561214451;0
874;0.439110889;0.84987918;0;0.561214451;0
875;0.438786214;0.84211926;0;0.561214451;0
876;0.438786214;0.84211926;0;0.561214451;0
877;0.438786214;0.84211926;0;0.561214451;0
878;0.456643357;0.842483386;0.158460534;0.607917055;0
879;0.465571928;0.8429505;0.158460534;0.607917055;0
880;0.465571928;0.8429505;0.158460534;0.607917055;0
881;0.465571928;0.8429505;0.158460534;0.607917055;0
882;0.465571928;0.8429505;0.158460534;0.607917055;0
883;0.465571928;0.8429505;0.158460534;0.607917055;0
884;0.465571928;0.8429505;0.158460534;0.607917055;0
885;0.465571928;0.8429505;0.158460534;0.607917055;0
886;0.465571928;0.8429505;0.158460534;0.607917055;0
887;0.465571928;0.8429505;0.158460534;0.607917055;0
888;0.465571928;0.8429505;0.158460534;0.607917055;0
889;0.465571928;0.8429505;0.158460534;0.607917055;0
890;0.465571928;0.8429505;0.158460534;0.607917055;0
891;0.465571928;0.8429505;0.158460534;0.607917055;0
892;0.465571928;0.8429505;0.158460534;0.607917055;0
893;0.465571928;0.8429505;0.158460534;0.607917055;0
894;0.465571928;0.8429505;0.158460534;0.607917055;0
895;0.447714785;0.842586374;0.158460534;0.607917055;0
896;0.447714785;0.842586374;0.158460534;0.607917055;0
897;0.465896603;0.85026522;0.132902383;0.579259809;0
898;0.447714785;0.842586374;0.158460534;0.607917055;0
899;0.447714785;0.842586374;0.158460534;0.607917055;0
900;0.420929071;0.842200334;0.158460534;0.607917055;0
901;0.438786214;0.843448564;0;0.561214451;0
902;0.438786214;0.843448564;0;0.561214451;0
903;0.420929071;0.842200334;0;0.561214451;0
904;0.420929071;0.842200334;0;0.561214451;0
905;0.394143357;0.841107568;0;0.561214451;0
906;0.394143357;0.841107568;0;0.561214451;0
907;0.394143357;0.841107568;0;0.561214451;0
908;0.412325175;0.848786414;0;0.561214451;0
909;0.412325175;0.848786414;0;0.561214451;0
910;0.376610889;0.84790769;0;0.561214451;0
911;0.376610889;0.84790769;0;0.561214451;0
912;0.376610889;0.84790769;0;0.561214451;0
913;0.358429071;0.840228843;0;0.561214451;0
914;0.358429071;0.840228843;0;0.561214451;0
915;0.394143357;0.841107568;0;0.561214451;0
916;0.367357642;0.835383357;0;0.561214451;0
917;0.367357642;0.835383357;0;0.561214451;0
918;0.367357642;0.835383357;0;0.561214451;0
919;0.358429071;0.834567702;0;0.561214451;0
920;0.376286214;0.835228602;0;0.561214451;0
921;0.376286214;0.835228602;0;0.561214451;0
922;0.367357642;0.834211657;0;0.561214451;0
923;0.376448551;0.83462459;0;0.561214451;0
924;0.457292707;0.847356848;0;0.561214451;0
925;0.619380619;0.869230194;0;0.561214451;0
926;;;;;
927;;;;;
928;;;;;
929;;;;;
930;;;;;
931;;;;;
932;;;;;
933;;;;;
934;;;;;
935;;;;;
936;;;;;
937;;;;;
938;;;;;
939;;;;;
940;;;;;
941;;;;;
942;;;;;
943;;;;;
944;;;;;
945;;;;;
946;;;;;
947;;;;;
948;;;;;
949;;;;;
950;;;;;
951;;;;;
952;;;;;
953;;;;;
954;;;;;
955;;;;;
956;;;;;
957;;;;;
958;;;;;
959;;;;;
960;;;;;
961;;;;;
962;;;;;
963;;;;;
964;;;;;
965;;;;;
966;;;;;
967;;;;;
968;;;;;
969;;;;;
970;;;;;
971;;;;;
972;;;;;
973;;;;;
974;;;;;
975;;;;;
976;;;;;
977;;;;;
978;;;;;
979;;;;;
980;;;;;
981;;;;;
982;;;;;
983;;;;;
984;;;;;
985;;;;;
986;;;;;
987;;;;;
988;;;;;
989;;;;;
990;;;;;
991;;;;;
992;;;;;
993;;;;;
994;;;;;
995;;;;;
996;;;;;
997;;;;;
998;;;;;
999;;;;;
1000;;;;;
1001;;;;;
1002;;;;;
1003;;;;;
1004;;;;;
1005;;;;;
1006;;;;;
1007;;;;;
1008;;;;;
1009;;;;;
1010;;;;;
1011;;;;;
1012;;;;;
1013;;;;;
1014;;;;;
1015;;;;;
1016;;;;;
1017;;;;;
1018;;;;;
1019;;;;;
1020;;;;;
1021;;;;;
1022;;;;;
1023;;;;;
1024;;;;;
1025;;;;;
1026;;;;;
1027;;;;;
1028;;;;;
1029;;;;;
1030;;;;;
1031;;;;;
1032;;;;;
1033;;;;;
1034;;;;;
1035;;;;;
1036;;;;;
1037;;;;;
1038;;;;;
1039;;;;;
1040;;;;;
1041;;;;;
1042;;;;;
1043;;;;;
1044;;;;;
1045;;;;;
1046;;;;;
1047;;;;;
1048;;;;;
1049;;;;;
1050;;;;;


==> py/plot3.csv <==
Idx;Spearman;NDCG;Spearman (acyclic);NDCG (acyclic);h
1;;;;;
2;;;;;
3;;;;;
4;;;;;
5;;;;;
6;;;;;
7;;;;;
8;;;;;
9;;;;;
10;;;;;
11;;;;;
12;;;;;
13;;;;;
14;;;;;
15;;;;;
16;;;;;
17;;;;;
18;;;;;
19;;;;;
20;;;;;
21;;;;;
22;;;;;
23;;;;;
24;;;;;
25;;;;;
26;;;;;
27;;;;;
28;;;;;
29;;;;;
30;;;;;
31;;;;;
32;;;;;
33;;;;;
34;;;;;
35;;;;;
36;;;;;
37;;;;;
38;;;;;
39;;;;;
40;;;;;
41;;;;;
42;;;;;
43;;;;;
44;;;;;
45;;;;;
46;;;;;
47;;;;;
48;;;;;
49;;;;;
50;;;;;
51;;;;;
52;;;;;
53;;;;;
54;;;;;
55;;;;;
56;;;;;
57;;;;;
58;;;;;
59;;;;;
60;;;;;
61;;;;;
62;;;;;
63;;;;;
64;;;;;
65;;;;;
66;;;;;
67;;;;;
68;;;;;
69;;;;;
70;;;;;
71;;;;;
72;;;;;
73;;;;;
74;;;;;
75;;;;;
76;;;;;
77;;;;;
78;;;;;
79;;;;;
80;;;;;
81;;;;;
82;;;;;
83;;;;;
84;;;;;
85;;;;;
86;;;;;
87;;;;;
88;;;;;
89;;;;;
90;;;;;
91;;;;;
92;;;;;
93;;;;;
94;;;;;
95;;;;;
96;;;;;
97;;;;;
98;;;;;
99;;;;;
100;;;;;
101;;;;;
102;;;;;
103;;;;;
104;;;;;
105;;;;;
106;;;;;
107;;;;;
108;;;;;
109;;;;;
110;;;;;
111;;;;;
112;;;;;
113;;;;;
114;;;;;
115;;;;;
116;;;;;
117;;;;;
118;;;;;
119;;;;;
120;;;;;
121;;;;;
122;;;;;
123;;;;;
124;;;;;
125;;;;;
126;;;;;
127;;;;;
128;;;;;
129;;;;;
130;;;;;
131;;;;;
132;;;;;
133;;;;;
134;;;;;
135;;;;;
136;;;;;
137;;;;;
138;;;;;
139;;;;;
140;;;;;
141;;;;;
142;;;;;
143;;;;;
144;;;;;
145;;;;;
146;;;;;
147;;;;;
148;;;;;
149;;;;;
150;;;;;
151;;;;;
152;;;;;
153;;;;;
154;;;;;
155;;;;;
156;;;;;
157;;;;;
158;;;;;
159;;;;;
160;;;;;
161;;;;;
162;;;;;
163;;;;;
164;;;;;
165;;;;;
166;;;;;
167;;;;;
168;;;;;
169;;;;;
170;;;;;
171;;;;;
172;;;;;
173;;;;;
174;;;;;
175;;;;;
176;;;;;
177;;;;;
178;;;;;
179;;;;;
180;;;;;
181;;;;;
182;;;;;
183;;;;;
184;;;;;
185;;;;;
186;;;;;
187;;;;;
188;;;;;
189;;;;;
190;;;;;
191;;;;;
192;;;;;
193;;;;;
194;;;;;
195;;;;;
196;;;;;
197;;;;;
198;;;;;
199;;;;;
200;0.954624679;0.989454671;0.827919499;0.961399786;1
201;0.954624679;0.989454671;0.827919499;0.961399786;1
202;0.954624679;0.989454671;0.827919499;0.961399786;1
203;0.954624679;0.989454671;0.827919499;0.961399786;1
204;0.954624679;0.989454671;0.827919499;0.961399786;1
205;0.954624679;0.989454671;0.827919499;0.961399786;1
206;0.954624679;0.989454671;0.827919499;0.961399786;1
207;0.954624679;0.989454671;0.827919499;0.961399786;1
208;0.954624679;0.989454671;0.827919499;0.961399786;1
209;0.954624679;0.989454671;0.827919499;0.961399786;1
210;0.945275209;0.982089572;0.862711371;0.977095231;1
211;0.945275209;0.982089572;0.862711371;0.977095231;1
212;0.945275209;0.982089572;0.862711371;0.977095231;1
213;0.938627341;0.982089572;0.833146715;0.97398059;1
214;0.938627341;0.982089572;0.833146715;0.97398059;1
215;0.938627341;0.982089572;0.833146715;0.97398059;1
216;0.938627341;0.982089572;0.833146715;0.97398059;1
217;0.938627341;0.982089572;0.833146715;0.97398059;1
218;0.919928401;0.974599537;0.833146715;0.97398059;1
219;0.919928401;0.974599537;0.833146715;0.97398059;1
220;0.919928401;0.974599537;0.833146715;0.97398059;1
221;0.919928401;0.974599537;0.833146715;0.97398059;1
222;0.901229462;0.973272598;0.808295379;0.972400981;1
223;0.901229462;0.973272598;0.808295379;0.972400981;1
224;0.901229462;0.973272598;0.808295379;0.972400981;1
225;0.901229462;0.973272598;0.808295379;0.972400981;1
226;0.901229462;0.973272598;0.808295379;0.972400981;1
227;0.901229462;0.973272598;0.808295379;0.972400981;1
228;0.919928401;0.980762633;0.808295379;0.972400981;1
229;0.919928401;0.980762633;0.808295379;0.972400981;1
230;0.919396572;0.982089572;0.819257827;0.97398059;1
231;0.919396572;0.982089572;0.819257827;0.97398059;1
232;0.919396572;0.982089572;0.819257827;0.97398059;1
233;0.919396572;0.982089572;0.954982844;0.992495594;1
234;0.919396572;0.982089572;0.954982844;0.992495594;1
235;0.919396572;0.982089572;0.954982844;0.992495594;1
236;0.919396572;0.982089572;0.954982844;0.992495594;1
237;0.938627341;0.982089572;0.968871733;0.992495594;1
238;0.938627341;0.982089572;0.968871733;0.992495594;1
239;0.938627341;0.982089572;0.968871733;0.992495594;1
240;0.938627341;0.982089572;0.968871733;0.992495594;1
241;0.919928401;0.980762633;0.943313583;0.98951222;1
242;0.939159171;0.981733838;0.943313583;0.98951222;1
243;0.939159171;0.981733838;0.943313583;0.98951222;1
244;0.939159171;0.981733838;0.943313583;0.98951222;1
245;0.939159171;0.981733838;0.943313583;0.98951222;1
246;0.939159171;0.981733838;0.943313583;0.98951222;1
247;0.939159171;0.981733838;0.943313583;0.98951222;1
248;0.939159171;0.981733838;0.943313583;0.98951222;1
249;0.938627341;0.982089572;0.968871733;0.992495594;1
250;0.938627341;0.982089572;0.968871733;0.992495594;1
251;0.938627341;0.982089572;0.968871733;0.992495594;1
252;0.938627341;0.982089572;0.968871733;0.992495594;1
253;0.938627341;0.982089572;0.968871733;0.992495594;1
254;0.938627341;0.982089572;0.968871733;0.992495594;1
255;0.938627341;0.982089572;0.968871733;0.992495594;1
256;0.938627341;0.982089572;0.968871733;0.992495594;1
257;0.938627341;0.982089572;0.968871733;0.992495594;1
258;0.938627341;0.982089572;0.968871733;0.992495594;1
259;0.938627341;0.982089572;0.968871733;0.992495594;1
260;0.938627341;0.982089572;0.968871733;0.992495594;1
261;0.938627341;0.982089572;0.968871733;0.992495594;1
262;0.938627341;0.982089572;0.968871733;0.992495594;1
263;0.919396572;0.982089572;0.954982844;0.992495594;1
264;0.919396572;0.982089572;0.954982844;0.992495594;1
265;0.900697632;0.980762633;0.929424694;0.98951222;1
266;0.900697632;0.980762633;0.929424694;0.98951222;1
267;0.919928401;0.981733838;0.929424694;0.98951222;1
268;0.919928401;0.981733838;0.929424694;0.98951222;1
269;0.939159171;0.981733838;0.943313583;0.98951222;1
270;0.939159171;0.981733838;0.943313583;0.98951222;1
271;0.939159171;0.981733838;0.943313583;0.98951222;1
272;0.939159171;0.981733838;0.943313583;0.98951222;1
273;0.939159171;0.981733838;0.943313583;0.98951222;1
274;0.939159171;0.981733838;0.943313583;0.98951222;1
275;0.919928401;0.98112837;0.950172793;0.991534393;1
276;0.919928401;0.98112837;0.950172793;0.991534393;1
277;0.900697632;0.98112837;0.936283905;0.991534393;1
278;0.900697632;0.98112837;0.936283905;0.991534393;1
279;0.900697632;0.98112837;0.936283905;0.991534393;1
280;0.901229462;0.980772636;0.910725754;0.988551018;1
281;0.919928401;0.981733838;0.929424694;0.98951222;1
282;0.919928401;0.981733838;0.929424694;0.98951222;1
283;0.906813671;0.980894995;0.901913076;0.986934041;1
284;0.92604444;0.980894995;0.915801965;0.986934041;1
285;0.939159171;0.981733838;0.943313583;0.98951222;1
286;0.939159171;0.981733838;0.943313583;0.98951222;1
287;0.939159171;0.981733838;0.943313583;0.98951222;1
288;0.901761291;0.974443629;0.943313583;0.98951222;1
289;0.939159171;0.981733838;0.943313583;0.98951222;1
290;0.919928401;0.981733838;0.929424694;0.98951222;1
291;0.900697632;0.980762633;0.929424694;0.98951222;1
292;0.900697632;0.980762633;0.929424694;0.98951222;1
293;0.881998692;0.979801431;0.910725754;0.988551018;1
294;0.881998692;0.979801431;0.910725754;0.988551018;1
295;0.881998692;0.979801431;0.910725754;0.988551018;1
296;0.881998692;0.979801431;0.910725754;0.988551018;1
297;0.900697632;0.980762633;0.929424694;0.98951222;1
298;0.900697632;0.980762633;0.929424694;0.98951222;1
299;0.900697632;0.980762633;0.929424694;0.98951222;1
300;0.887582901;0.979923791;0.901913076;0.986934041;1
301;0.887582901;0.979923791;0.901913076;0.986934041;1
302;0.887582901;0.979923791;0.901913076;0.986934041;1
303;0.887582901;0.979923791;0.901913076;0.986934041;1
304;0.887582901;0.979923791;0.901913076;0.986934041;1
305;0.887582901;0.979923791;0.901913076;0.986934041;1
306;0.906813671;0.979923791;0.915801965;0.986934041;1
307;0.906813671;0.979923791;0.915801965;0.986934041;1
308;0.906813671;0.979923791;0.915801965;0.986934041;1
309;0.887582901;0.979923791;0.901913076;0.986934041;1
310;0.887582901;0.979923791;0.901913076;0.986934041;1
311;0.887582901;0.979923791;0.901913076;0.986934041;1
312;0.887582901;0.979923791;0.901913076;0.986934041;1
313;0.887582901;0.979923791;0.901913076;0.986934041;1
314;0.887582901;0.979923791;0.901913076;0.986934041;1
315;0.887582901;0.979923791;0.901913076;0.986934041;1
316;0.878491992;0.969596156;0.892297691;0.975748904;1
317;0.878491992;0.969596156;0.892297691;0.975748904;1
318;0.878491992;0.969596156;0.892297691;0.975748904;1
319;0.901229462;0.979801431;0.924614643;0.988551018;1
320;0.901229462;0.979801431;0.924614643;0.988551018;1
321;0.901229462;0.979801431;0.924614643;0.988551018;1
322;0.901229462;0.979801431;0.924614643;0.988551018;1
323;0.888114731;0.979933794;0.883214136;0.985972839;1
324;0.911103379;0.979933794;0.922311853;0.985972839;1
325;0.911103379;0.979933794;0.922311853;0.985972839;1
326;0.911103379;0.979933794;0.922311853;0.985972839;1
327;0.911103379;0.979933794;0.922311853;0.985972839;0.994974874
328;0.911103379;0.979933794;0.922311853;0.985972839;0.989949749
329;0.911103379;0.979933794;0.922311853;0.985972839;0.984924623
330;0.911103379;0.979933794;0.922311853;0.985972839;0.979899497
331;0.920452849;0.987438199;0.931661323;0.993477244;0.974874372
332;0.920452849;0.987438199;0.931661323;0.993477244;0.969849246
333;0.920452849;0.987438199;0.931661323;0.993477244;0.964824121
334;0.920452849;0.987438199;0.931661323;0.993477244;0.959798995
335;0.920452849;0.987438199;0.931661323;0.993477244;0.954773869
336;0.920452849;0.987438199;0.931661323;0.993477244;0.949748744
337;0.920452849;0.987438199;0.931661323;0.993477244;0.944723618
338;0.920452849;0.987438199;0.931661323;0.993477244;0.939698492
339;0.920452849;0.987438199;0.931661323;0.993477244;0.934673367
340;0.920452849;0.987438199;0.931661323;0.993477244;0.929648241
341;0.920452849;0.987438199;0.931661323;0.993477244;0.924623116
342;0.920452849;0.987438199;0.931661323;0.993477244;0.91959799
343;0.920452849;0.987438199;0.931661323;0.993477244;0.914572864
344;0.920452849;0.987438199;0.931661323;0.993477244;0.909547739
345;0.910837465;0.980537671;0.931661323;0.993477244;0.904522613
346;0.910837465;0.980537671;0.931661323;0.993477244;0.899497487
347;0.910837465;0.980537671;0.931661323;0.993477244;0.894472362
348;0.910837465;0.980537671;0.931661323;0.993477244;0.889447236
349;0.910837465;0.980537671;0.931661323;0.993477244;0.884422111
350;0.910837465;0.980537671;0.931661323;0.993477244;0.879396985
351;0.910837465;0.980537671;0.931661323;0.993477244;0.874371859
352;0.910837465;0.980537671;0.931661323;0.993477244;0.869346734
353;0.910837465;0.980537671;0.931661323;0.993477244;0.864321608
354;0.910837465;0.980537671;0.931661323;0.993477244;0.859296482
355;0.910837465;0.980537671;0.931661323;0.993477244;0.854271357
356;0.910837465;0.980537671;0.931661323;0.993477244;0.849246231
357;0.910837465;0.980537671;0.931661323;0.993477244;0.844221106
358;0.910837465;0.980537671;0.931661323;0.993477244;0.83919598
359;0.920452849;0.987438199;0.931661323;0.993477244;0.834170854
360;0.920452849;0.987438199;0.931661323;0.993477244;0.829145729
361;0.939683619;0.987438199;0.945550212;0.993477244;0.824120603
362;0.939683619;0.987438199;0.945550212;0.993477244;0.819095477
363;0.939683619;0.987438199;0.945550212;0.993477244;0.814070352
364;0.939683619;0.987438199;0.945550212;0.993477244;0.809045226
365;0.939683619;0.987438199;0.945550212;0.993477244;0.804020101
366;0.939683619;0.987438199;0.945550212;0.993477244;0.798994975
367;0.920452849;0.987438199;0.931661323;0.993477244;0.793969849
368;0.920452849;0.987438199;0.931661323;0.993477244;0.788944724
369;0.920452849;0.987438199;0.931661323;0.993477244;0.783919598
370;0.920452849;0.987438199;0.931661323;0.993477244;0.778894472
371;0.935925739;0.989603981;0.960498389;0.999038798;0.773869347
372;0.91669497;0.988632776;0.960498389;0.999038798;0.768844221
373;0.91669497;0.988632776;0.960498389;0.999038798;0.763819095
374;0.91669497;0.988632776;0.960498389;0.999038798;0.75879397
375;0.9073455;0.98112837;0.951148919;0.991534393;0.753768844
376;0.9073455;0.98112837;0.951148919;0.991534393;0.748743719
377;0.9073455;0.98112837;0.951148919;0.991534393;0.743718593
378;0.9073455;0.98112837;0.951148919;0.991534393;0.738693467
379;0.926576269;0.982099575;0.951148919;0.991534393;0.733668342
380;0.926576269;0.982099575;0.951148919;0.991534393;0.728643216
381;0.945807038;0.982099575;0.965037808;0.991534393;0.72361809
382;0.920460231;0.980772636;0.924614643;0.988551018;0.718592965
383;0.920460231;0.980772636;0.924614643;0.988551018;0.713567839
384;0.920460231;0.980772636;0.924614643;0.988551018;0.708542714
385;0.920460231;0.980772636;0.924614643;0.988551018;0.703517588
386;0.919928401;0.982099575;0.936283905;0.991534393;0.698492462
387;0.900697632;0.98112837;0.936283905;0.991534393;0.693467337
388;0.900697632;0.98112837;0.936283905;0.991534393;0.688442211
389;0.9073455;0.98112837;0.951148919;0.991534393;0.683417085
390;0.9073455;0.98112837;0.951148919;0.991534393;0.67839196
391;0.9073455;0.98112837;0.951148919;0.991534393;0.673366834
392;0.9073455;0.98112837;0.951148919;0.991534393;0.668341709
393;0.9073455;0.98112837;0.951148919;0.991534393;0.663316583
394;0.9073455;0.98112837;0.951148919;0.991534393;0.658291457
395;0.881998692;0.979801431;0.910725754;0.988551018;0.653266332
396;0.881998692;0.979801431;0.910725754;0.988551018;0.648241206
397;0.868883962;0.978962589;0.883214136;0.985972839;0.64321608
398;0.868883962;0.978962589;0.883214136;0.985972839;0.638190955
399;0.868883962;0.978962589;0.883214136;0.985972839;0.633165829
400;0.868883962;0.978962589;0.883214136;0.985972839;0.628140704
401;0.868883962;0.978962589;0.883214136;0.985972839;0.623115578
402;0.888114731;0.979933794;0.883214136;0.985972839;0.618090452
403;0.888114731;0.979933794;0.883214136;0.985972839;0.613065327
404;0.888114731;0.979933794;0.883214136;0.985972839;0.608040201
405;0.888114731;0.979933794;0.883214136;0.985972839;0.603015075
406;0.888114731;0.979933794;0.883214136;0.985972839;0.59798995
407;0.888114731;0.979933794;0.883214136;0.985972839;0.592964824
408;0.868883962;0.978962589;0.883214136;0.985972839;0.587939698
409;0.881998692;0.979801431;0.910725754;0.988551018;0.582914573
410;0.881998692;0.979801431;0.910725754;0.988551018;0.577889447
411;0.881998692;0.979801431;0.910725754;0.988551018;0.572864322
412;0.881998692;0.979801431;0.910725754;0.988551018;0.567839196
413;0.900697632;0.98112837;0.936283905;0.991534393;0.56281407
414;0.900697632;0.98112837;0.936283905;0.991534393;0.557788945
415;0.900697632;0.98112837;0.936283905;0.991534393;0.552763819
416;0.881998692;0.979801431;0.910725754;0.988551018;0.547738693
417;0.844600813;0.970495994;0.873327874;0.979245581;0.542713568
418;0.844600813;0.970495994;0.873327874;0.979245581;0.537688442
419;0.844600813;0.970495994;0.873327874;0.979245581;0.532663317
420;0.844600813;0.970495994;0.873327874;0.979245581;0.527638191
421;0.844600813;0.970495994;0.873327874;0.979245581;0.522613065
422;0.802639928;0.960018952;0.845816257;0.976667402;0.51758794
423;0.802639928;0.960018952;0.845816257;0.976667402;0.512562814
424;0.802639928;0.960018952;0.845816257;0.976667402;0.507537688
425;0.802639928;0.960018952;0.845816257;0.976667402;0.502512563
426;0.831486082;0.969657152;0.845816257;0.976667402;0.497487437
427;0.831486082;0.969657152;0.845816257;0.976667402;0.492462312
428;0.868883962;0.978962589;0.883214136;0.985972839;0.487437186
429;0.830422423;0.97167238;0.883214136;0.985972839;0.48241206
430;0.830422423;0.97167238;0.883214136;0.985972839;0.477386935
431;0.615384615;0.93952953;0.618958923;0.95200213;0.472361809
432;0.615384615;0.93952953;0.618958923;0.95200213;0.467336683
433;0.653846154;0.946819739;0.618958923;0.95200213;0.462311558
434;0.653846154;0.946819739;0.618958923;0.95200213;0.457286432
435;0.653846154;0.946819739;0.618958923;0.95200213;0.452261307
436;0.653846154;0.946819739;0.618958923;0.95200213;0.447236181
437;0.653846154;0.946819739;0.618958923;0.95200213;0.442211055
438;0.625;0.937181539;0.618958923;0.95200213;0.43718593
439;0.625;0.937181539;0.618958923;0.95200213;0.432160804
440;0.625;0.937181539;0.618958923;0.95200213;0.427135678
441;0.840037808;0.969324389;0.883214136;0.985972839;0.422110553
442;0.840037808;0.969324389;0.883214136;0.985972839;0.417085427
443;0.853152538;0.970163231;0.910725754;0.988551018;0.412060302
444;0.815754659;0.960857794;0.873327874;0.979245581;0.407035176
445;0.815754659;0.960857794;0.873327874;0.979245581;0.40201005
446;0.834453599;0.962184733;0.898886025;0.982228956;0.396984925
447;0.841101467;0.962184733;0.913751039;0.982228956;0.391959799
448;0.832010557;0.962184733;0.904135655;0.982228956;0.386934673
449;0.832010557;0.962184733;0.904135655;0.982228956;0.381909548
450;0.841101467;0.962184733;0.913751039;0.982228956;0.376884422
451;0.86994762;0.971822933;0.913751039;0.982228956;0.371859296
452;0.863299753;0.971822933;0.898886025;0.982228956;0.366834171
453;0.863299753;0.971822933;0.898886025;0.982228956;0.361809045
454;0.666960885;0.947658581;0.639428013;0.953000701;0.35678392
455;0.638114731;0.938020381;0.639428013;0.953000701;0.351758794
456;0.600716851;0.930730172;0.639428013;0.953000701;0.346733668
457;0.591625942;0.930730172;0.630078543;0.953000701;0.341708543
458;0.591625942;0.930730172;0.630078543;0.953000701;0.336683417
459;0.577447552;0.92989133;0.609609453;0.95200213;0.331658291
460;0.577447552;0.92989133;0.609609453;0.95200213;0.326633166
461;0.577447552;0.92989133;0.609609453;0.95200213;0.32160804
462;0.577447552;0.92989133;0.609609453;0.95200213;0.316582915
463;0.577447552;0.92989133;0.609609453;0.95200213;0.311557789
464;0.577447552;0.92989133;0.609609453;0.95200213;0.306532663
465;0.577447552;0.92989133;0.609609453;0.95200213;0.301507538
466;0.577447552;0.92989133;0.609609453;0.95200213;0.296482412
467;0.577447552;0.92989133;0.609609453;0.95200213;0.291457286
468;0.577447552;0.92989133;0.609609453;0.95200213;0.286432161
469;0.577447552;0.92989133;0.609609453;0.95200213;0.281407035
470;0.577447552;0.92989133;0.609609453;0.95200213;0.27638191
471;0.577447552;0.92989133;0.609609453;0.95200213;0.271356784
472;0.577447552;0.92989133;0.609609453;0.95200213;0.266331658
473;0.577447552;0.92989133;0.609609453;0.95200213;0.261306533
474;0.567832168;0.927443329;0.609609453;0.95200213;0.256281407
475;0.567832168;0.927443329;0.609609453;0.95200213;0.251256281
476;0.567832168;0.927443329;0.609609453;0.95200213;0.246231156
477;0.567832168;0.927443329;0.609609453;0.95200213;0.24120603
478;0.567832168;0.927443329;0.609609453;0.95200213;0.236180905
479;0.567832168;0.927443329;0.609609453;0.95200213;0.231155779
480;0.567832168;0.927443329;0.609609453;0.95200213;0.226130653
481;0.567832168;0.927443329;0.609609453;0.95200213;0.221105528
482;0.567832168;0.927443329;0.609609453;0.95200213;0.216080402
483;0.567832168;0.927443329;0.609609453;0.95200213;0.211055276
484;0.567832168;0.927443329;0.609609453;0.95200213;0.206030151
485;0.567832168;0.927443329;0.609609453;0.95200213;0.201005025
486;0.567832168;0.927443329;0.609609453;0.95200213;0.195979899
487;0.567832168;0.927443329;0.609609453;0.95200213;0.190954774
488;0.567832168;0.927443329;0.609609453;0.95200213;0.185929648
489;0.567832168;0.927443329;0.609609453;0.95200213;0.180904523
490;0.567832168;0.927443329;0.609609453;0.95200213;0.175879397
491;0.567832168;0.927443329;0.609609453;0.95200213;0.170854271
492;0.567832168;0.927443329;0.609609453;0.95200213;0.165829146
493;0.606293706;0.934733538;0.609609453;0.95200213;0.16080402
494;0.606293706;0.934733538;0.609609453;0.95200213;0.155778894
495;0.606293706;0.934733538;0.609609453;0.95200213;0.150753769
496;0.606293706;0.934733538;0.609609453;0.95200213;0.145728643
497;0.567832168;0.927443329;0.609609453;0.95200213;0.140703518
498;0.567832168;0.927443329;0.609609453;0.95200213;0.135678392
499;0.567832168;0.927443329;0.609609453;0.95200213;0.130653266
500;0.582010557;0.928282171;0.630078543;0.953000701;0.125628141
501;0.582010557;0.928282171;0.630078543;0.953000701;0.120603015
502;0.563311618;0.92574916;0.654929879;0.95458031;0.115577889
503;0.563311618;0.92574916;0.654929879;0.95458031;0.110552764
504;0.529370629;0.92330904;0.660725754;0.95458031;0.105527638
505;0.529370629;0.92330904;0.660725754;0.95458031;0.100502513
506;0.529370629;0.92330904;0.660725754;0.95458031;0.095477387
507;0.529370629;0.92330904;0.660725754;0.95458031;0.090452261
508;0.548601399;0.926046712;0.660725754;0.95458031;0.085427136
509;0.546280522;0.92632105;0.633214136;0.95200213;0.08040201
510;0.546280522;0.92632105;0.633214136;0.95200213;0.075376884
511;0.546280522;0.92632105;0.633214136;0.95200213;0.070351759
512;0.546280522;0.92632105;0.633214136;0.95200213;0.065326633
513;0.546280522;0.92632105;0.633214136;0.95200213;0.060301508
514;0.546280522;0.92632105;0.633214136;0.95200213;0.055276382
515;0.546280522;0.92632105;0.633214136;0.95200213;0.050251256
516;0.546280522;0.92632105;0.633214136;0.95200213;0.045226131
517;0.546280522;0.92632105;0.633214136;0.95200213;0.040201005
518;0.546280522;0.92632105;0.633214136;0.95200213;0.035175879
519;0.546280522;0.92632105;0.633214136;0.95200213;0.030150754
520;0.575126675;0.929740256;0.633214136;0.95200213;0.025125628
521;0.575126675;0.929740256;0.633214136;0.95200213;0.020100503
522;0.575126675;0.929740256;0.633214136;0.95200213;0.015075377
523;0.615909091;0.933600207;0.609609453;0.95200213;0.010050251
524;0.615909091;0.933600207;0.609609453;0.95200213;0.005025126
525;0.615909091;0.933600207;0.609609453;0.95200213;0
526;0.615909091;0.933600207;0.609609453;0.95200213;0
527;0.615909091;0.933600207;0.609609453;0.95200213;0
528;0.615909091;0.933600207;0.609609453;0.95200213;0
529;0.587062937;0.930181001;0.609609453;0.95200213;0
530;0.587062937;0.930181001;0.609609453;0.95200213;0
531;0.567832168;0.927443329;0.609609453;0.95200213;0
532;0.577447552;0.92989133;0.609609453;0.95200213;0
533;0.586538462;0.92989133;0.618958923;0.95200213;0
534;0.586538462;0.92989133;0.618958923;0.95200213;0
535;0.586538462;0.92989133;0.618958923;0.95200213;0
536;0.586538462;0.92989133;0.618958923;0.95200213;0
537;0.586538462;0.92989133;0.618958923;0.95200213;0
538;0.586538462;0.92989133;0.618958923;0.95200213;0
539;0.576923077;0.927443329;0.618958923;0.95200213;0
540;0.567832168;0.927443329;0.609609453;0.95200213;0
541;0.567832168;0.927443329;0.609609453;0.95200213;0
542;0.567832168;0.927443329;0.609609453;0.95200213;0
543;0.567832168;0.927443329;0.609609453;0.95200213;0
544;0.567832168;0.927443329;0.609609453;0.95200213;0
545;0.567832168;0.927443329;0.609609453;0.95200213;0
546;0.567832168;0.927443329;0.609609453;0.95200213;0
547;0.527049752;0.923583378;0.633214136;0.95200213;0
548;0.527049752;0.923583378;0.633214136;0.95200213;0
549;0.527049752;0.923583378;0.633214136;0.95200213;0
550;0.527049752;0.923583378;0.633214136;0.95200213;0
551;0.567832168;0.927443329;0.609609453;0.95200213;0
552;0.567832168;0.927443329;0.609609453;0.95200213;0
553;0.567832168;0.927443329;0.609609453;0.95200213;0
554;0.567832168;0.927443329;0.609609453;0.95200213;0
555;0.567832168;0.927443329;0.609609453;0.95200213;0
556;0.567832168;0.927443329;0.609609453;0.95200213;0
557;0.567832168;0.927443329;0.609609453;0.95200213;0
558;0.567832168;0.927443329;0.609609453;0.95200213;0
559;0.567832168;0.927443329;0.609609453;0.95200213;0
560;0.567832168;0.927443329;0.609609453;0.95200213;0
561;0.567832168;0.927443329;0.609609453;0.95200213;0
562;0.567832168;0.927443329;0.609609453;0.95200213;0
563;0.567832168;0.927443329;0.609609453;0.95200213;0
564;0.567832168;0.927443329;0.609609453;0.95200213;0
565;0.567832168;0.927443329;0.609609453;0.95200213;0
566;0.567832168;0.927443329;0.609609453;0.95200213;0
567;0.558741259;0.926352517;0.581561043;0.94490657;0
568;0.558741259;0.926352517;0.581561043;0.94490657;0
569;0.39527972;0.90930772;0.346718184;0.876301087;0
570;0.39527972;0.90930772;0.346718184;0.876301087;0
571;0.39527972;0.90930772;0.346718184;0.876301087;0
572;0.39527972;0.90930772;0.346718184;0.876301087;0
573;0.41451049;0.912045393;0.346718184;0.876301087;0
574;0.41451049;0.912045393;0.346718184;0.876301087;0
575;0.423601399;0.913136205;0.374766594;0.883396647;0
576;0.423601399;0.913136205;0.374766594;0.883396647;0
577;0.404370629;0.910398533;0.374766594;0.883396647;0
578;0.404370629;0.910398533;0.374766594;0.883396647;0
579;0.404370629;0.910398533;0.374766594;0.883396647;0
580;0.404370629;0.910398533;0.374766594;0.883396647;0
581;0.404370629;0.910398533;0.374766594;0.883396647;0
582;0.404370629;0.910398533;0.374766594;0.883396647;0
583;0.404370629;0.910398533;0.374766594;0.883396647;0
584;0.404370629;0.910398533;0.374766594;0.883396647;0
585;0.404370629;0.910398533;0.374766594;0.883396647;0
586;0.404370629;0.910398533;0.374766594;0.883396647;0
587;0.404370629;0.910398533;0.374766594;0.883396647;0
588;0.404370629;0.910398533;0.374766594;0.883396647;0
589;0.404370629;0.910398533;0.374766594;0.883396647;0
590;0.404370629;0.910398533;0.374766594;0.883396647;0
591;0.404370629;0.910398533;0.374766594;0.883396647;0
592;0.404370629;0.910398533;0.374766594;0.883396647;0
593;0.404370629;0.910398533;0.374766594;0.883396647;0
594;0.404370629;0.910398533;0.374766594;0.883396647;0
595;0.404370629;0.910398533;0.374766594;0.883396647;0
596;0.404370629;0.910398533;0.374766594;0.883396647;0
597;0.404370629;0.910398533;0.374766594;0.883396647;0
598;0.404370629;0.910398533;0.374766594;0.883396647;0
599;0.404370629;0.910398533;0.374766594;0.883396647;0
600;0.404370629;0.910398533;0.374766594;0.883396647;0
601;0.413461538;0.910398533;0.384116063;0.883396647;0
602;0.413461538;0.910398533;0.384116063;0.883396647;0
603;0.413461538;0.910398533;0.384116063;0.883396647;0
604;0.413461538;0.910398533;0.384116063;0.883396647;0
605;0.404370629;0.90930772;0.356067654;0.876301087;0
606;0.404370629;0.90930772;0.356067654;0.876301087;0
607;0.404370629;0.90930772;0.356067654;0.876301087;0
608;0.39527972;0.90930772;0.346718184;0.876301087;0
609;0.39527972;0.90930772;0.346718184;0.876301087;0
610;0.39527972;0.90930772;0.346718184;0.876301087;0
611;0.39527972;0.90930772;0.346718184;0.876301087;0
612;0.39527972;0.90930772;0.346718184;0.876301087;0
613;0.39527972;0.90930772;0.346718184;0.876301087;0
614;0.39527972;0.90930772;0.346718184;0.876301087;0
615;0.39527972;0.90930772;0.346718184;0.876301087;0
616;0.39527972;0.90930772;0.346718184;0.876301087;0
617;0.39527972;0.90930772;0.346718184;0.876301087;0
618;0.39527972;0.90930772;0.346718184;0.876301087;0
619;0.404370629;0.90930772;0.356067654;0.876301087;0
620;0.404370629;0.90930772;0.356067654;0.876301087;0
621;0.404370629;0.90930772;0.356067654;0.876301087;0
622;0.404370629;0.90930772;0.356067654;0.876301087;0
623;0.404370629;0.90930772;0.356067654;0.876301087;0
624;0.404370629;0.90930772;0.356067654;0.876301087;0
625;0.413986014;0.911755722;0.405214972;0.929211125;0
626;0.423076923;0.912846534;0.433263382;0.936306685;0
627;0.423076923;0.912846534;0.433263382;0.936306685;0
628;0.423076923;0.912846534;0.433263382;0.936306685;0
629;0.423076923;0.912846534;0.433263382;0.936306685;0
630;0.423076923;0.912846534;0.433263382;0.936306685;0
631;0.423076923;0.912846534;0.433263382;0.936306685;0
632;0.423076923;0.912846534;0.433263382;0.936306685;0
633;0.423076923;0.912846534;0.433263382;0.936306685;0
634;0.413986014;0.911755722;0.405214972;0.929211125;0
635;0.413986014;0.911755722;0.405214972;0.929211125;0
636;0.413986014;0.911755722;0.405214972;0.929211125;0
637;0.413986014;0.911755722;0.405214972;0.929211125;0
638;0.413986014;0.911755722;0.405214972;0.929211125;0
639;0.413986014;0.911755722;0.405214972;0.929211125;0
640;0.413986014;0.911755722;0.405214972;0.929211125;0
641;0.413986014;0.911755722;0.405214972;0.929211125;0
642;0.413986014;0.911755722;0.405214972;0.929211125;0
643;0.413986014;0.911755722;0.405214972;0.929211125;0
644;0.413986014;0.911755722;0.405214972;0.929211125;0
645;0.413986014;0.911755722;0.405214972;0.929211125;0
646;0.413986014;0.911755722;0.405214972;0.929211125;0
647;0.413986014;0.911755722;0.405214972;0.929211125;0
648;0.423076923;0.912846534;0.433263382;0.936306685;0
649;0.423076923;0.912846534;0.433263382;0.936306685;0
650;0.418290458;0.912846534;0.420843597;0.936306685;0
651;0.418290458;0.912846534;0.420843597;0.936306685;0
652;0.418290458;0.912846534;0.420843597;0.936306685;0
653;0.418290458;0.912846534;0.420843597;0.936306685;0
654;0.418290458;0.912846534;0.420843597;0.936306685;0
655;0.418290458;0.912846534;0.420843597;0.936306685;0
656;0.418290458;0.912846534;0.420843597;0.936306685;0
657;0.418290458;0.912846534;0.271076637;0.857117995;0
658;0.418290458;0.912846534;0.271076637;0.857117995;0
659;0.418290458;0.912846534;0.271076637;0.857117995;0
660;0.409199549;0.911755722;0.392795187;0.929211125;0
661;0.409199549;0.911755722;0.392795187;0.929211125;0
662;0.409199549;0.911755722;0.392795187;0.929211125;0
663;0.409199549;0.911755722;0.392795187;0.929211125;0
664;0.409199549;0.911755722;0.392795187;0.929211125;0
665;0.409199549;0.911755722;0.392795187;0.929211125;0
666;0.409199549;0.911755722;0.392795187;0.929211125;0
667;0.409199549;0.911755722;0.392795187;0.929211125;0
668;0.409199549;0.911755722;0.392795187;0.929211125;0
669;0.409199549;0.911755722;0.392795187;0.929211125;0
670;0.409199549;0.911755722;0.392795187;0.929211125;0
671;0.404370629;0.90930772;0.356067654;0.876301087;0
672;0.404370629;0.90930772;0.356067654;0.876301087;0
673;0.404370629;0.90930772;0.356067654;0.876301087;0
674;0.413986014;0.911755722;0.405214972;0.929211125;0
675;0.413986014;0.911755722;0.405214972;0.929211125;0
676;0.413986014;0.911755722;0.405214972;0.929211125;0
677;0.404370629;0.90930772;0.356067654;0.876301087;0
678;0.404370629;0.90930772;0.356067654;0.876301087;0
679;0.404370629;0.90930772;0.356067654;0.876301087;0
680;0.404370629;0.90930772;0.356067654;0.876301087;0
681;0.404370629;0.90930772;0.356067654;0.876301087;0
682;0.404370629;0.90930772;0.356067654;0.876301087;0
683;0.404370629;0.90930772;0.356067654;0.876301087;0
684;0.404370629;0.90930772;0.356067654;0.876301087;0
685;0.404370629;0.90930772;0.356067654;0.876301087;0
686;0.413986014;0.911755722;0.405214972;0.929211125;0
687;0.413986014;0.911755722;0.405214972;0.929211125;0
688;0.413986014;0.911755722;0.405214972;0.929211125;0
689;0.413986014;0.911755722;0.405214972;0.929211125;0
690;0.413986014;0.911755722;0.405214972;0.929211125;0
691;0.413986014;0.911755722;0.405214972;0.929211125;0
692;0.413986014;0.911755722;0.405214972;0.929211125;0
693;0.413986014;0.911755722;0.405214972;0.929211125;0
694;0.413986014;0.911755722;0.405214972;0.929211125;0
695;0.413986014;0.911755722;0.405214972;0.929211125;0
696;0.413986014;0.911755722;0.405214972;0.929211125;0
697;0.413986014;0.911755722;0.405214972;0.929211125;0
698;0.413986014;0.911755722;0.405214972;0.929211125;0
699;0.413986014;0.911755722;0.405214972;0.929211125;0
700;0.404370629;0.90930772;0.356067654;0.876301087;0
701;0.404370629;0.90930772;0.356067654;0.876301087;0
702;0.404370629;0.90930772;0.356067654;0.876301087;0
703;0.404370629;0.90930772;0.356067654;0.876301087;0
704;0.404370629;0.90930772;0.356067654;0.876301087;0
705;0.404370629;0.90930772;0.356067654;0.876301087;0
706;0.413986014;0.911755722;0.405214972;0.929211125;0
707;0.413986014;0.911755722;0.405214972;0.929211125;0
708;0.413986014;0.911755722;0.405214972;0.929211125;0
709;0.413986014;0.911755722;0.405214972;0.929211125;0
710;0.404370629;0.90930772;0.356067654;0.876301087;0
711;0.404370629;0.90930772;0.356067654;0.876301087;0
712;0.404370629;0.90930772;0.356067654;0.876301087;0
713;0.404370629;0.90930772;0.356067654;0.876301087;0
714;0.404370629;0.90930772;0.356067654;0.876301087;0
715;0.404370629;0.90930772;0.356067654;0.876301087;0
716;0.404370629;0.90930772;0.356067654;0.876301087;0
717;0.404370629;0.90930772;0.356067654;0.876301087;0
718;0.404370629;0.90930772;0.356067654;0.876301087;0
719;0.404370629;0.90930772;0.356067654;0.876301087;0
720;0.404370629;0.90930772;0.356067654;0.876301087;0
721;0.404370629;0.90930772;0.356067654;0.876301087;0
722;0.404370629;0.90930772;0.356067654;0.876301087;0
723;0.404370629;0.90930772;0.356067654;0.876301087;0
724;0.404370629;0.90930772;0.356067654;0.876301087;0
725;0.404370629;0.90930772;0.356067654;0.876301087;0
726;0.404370629;0.90930772;0.356067654;0.876301087;0
727;0.404370629;0.90930772;0.356067654;0.876301087;0
728;0.404370629;0.90930772;0.356067654;0.876301087;0
729;0.404370629;0.90930772;0.356067654;0.876301087;0
730;0.404370629;0.90930772;0.356067654;0.876301087;0
731;0.404370629;0.90930772;0.356067654;0.876301087;0
732;0.404370629;0.90930772;0.356067654;0.876301087;0
733;0.404370629;0.90930772;0.356067654;0.876301087;0
734;0.404370629;0.90930772;0.356067654;0.876301087;0
735;0.404370629;0.90930772;0.356067654;0.876301087;0
736;0.404370629;0.90930772;0.356067654;0.876301087;0
737;0.404370629;0.90930772;0.356067654;0.876301087;0
738;0.404370629;0.90930772;0.356067654;0.876301087;0
739;0.404370629;0.90930772;0.356067654;0.876301087;0
740;0.404370629;0.90930772;0.356067654;0.876301087;0
741;0.404370629;0.90930772;0.356067654;0.876301087;0
742;0.404370629;0.90930772;0.356067654;0.876301087;0
743;0.404370629;0.90930772;0.356067654;0.876301087;0
744;0.404370629;0.90930772;0.356067654;0.876301087;0
745;0.404370629;0.90930772;0.356067654;0.876301087;0
746;0.404370629;0.90930772;0.356067654;0.876301087;0
747;0.404370629;0.90930772;0.356067654;0.876301087;0
748;0.404370629;0.90930772;0.356067654;0.876301087;0
749;0.404370629;0.90930772;0.356067654;0.876301087;0
750;0.404370629;0.90930772;0.356067654;0.876301087;0
751;0.404370629;0.90930772;0.356067654;0.876301087;0
752;0.404370629;0.90930772;0.356067654;0.876301087;0
753;0.404370629;0.90930772;0.356067654;0.876301087;0
754;0.404370629;0.90930772;0.356067654;0.876301087;0
755;0.404370629;0.90930772;0.356067654;0.876301087;0
756;0.399850079;0.90930772;0.346570171;0.876301087;0
757;0.399850079;0.90930772;0.346570171;0.876301087;0
758;0.399850079;0.90930772;0.346570171;0.876301087;0
759;0.399850079;0.90930772;0.346570171;0.876301087;0
760;0.399850079;0.90930772;0.346570171;0.876301087;0
761;0.399850079;0.90930772;0.346570171;0.876301087;0
762;0.399850079;0.90930772;0.346570171;0.876301087;0
763;0.399850079;0.90930772;0.346570171;0.876301087;0
764;0.399850079;0.90930772;0.346570171;0.876301087;0
765;0.399850079;0.90930772;0.346570171;0.876301087;0
766;0.399850079;0.90930772;0.346570171;0.876301087;0
767;0.399850079;0.90930772;0.346570171;0.876301087;0
768;0.399850079;0.90930772;0.346570171;0.876301087;0
769;0.399850079;0.90930772;0.346570171;0.876301087;0
770;0.399850079;0.90930772;0.346570171;0.876301087;0
771;0.399850079;0.90930772;0.346570171;0.876301087;0
772;0.399850079;0.90930772;0.346570171;0.876301087;0
773;0.399850079;0.90930772;0.346570171;0.876301087;0
774;0.399850079;0.90930772;0.346570171;0.876301087;0
775;0.399850079;0.90930772;0.197283826;0.818346599;0
776;0.399850079;0.90930772;0.197283826;0.818346599;0
777;0.399850079;0.90930772;0.197283826;0.818346599;0
778;0.399850079;0.90930772;0.197283826;0.818346599;0
779;0.390500609;0.90930772;0.163573832;0.818346599;0
780;0.390500609;0.90930772;0.163573832;0.818346599;0
781;0.390500609;0.90930772;0.163573832;0.818346599;0
782;0.390500609;0.90930772;0.163573832;0.818346599;0
783;0.390500609;0.90930772;0.163573832;0.818346599;0
784;0.390500609;0.90930772;0.163573832;0.818346599;0
785;0.390500609;0.90930772;0.163573832;0.818346599;0
786;0.399850079;0.90930772;0.346570171;0.876301087;0
787;0.399850079;0.90930772;0.346570171;0.876301087;0
788;0.399850079;0.90930772;0.346570171;0.876301087;0
789;0.399850079;0.90930772;0.346570171;0.876301087;0
790;0.399850079;0.90930772;0.346570171;0.876301087;0
791;0.399850079;0.90930772;0.346570171;0.876301087;0
792;0.399850079;0.90930772;0.346570171;0.876301087;0
793;0.399850079;0.90930772;0.346570171;0.876301087;0
794;0.399850079;0.90930772;0.346570171;0.876301087;0
795;0.399850079;0.90930772;0.346570171;0.876301087;0
796;0.399850079;0.90930772;0.346570171;0.876301087;0
797;0.399850079;0.90930772;0.346570171;0.876301087;0
798;0.399850079;0.90930772;0.346570171;0.876301087;0
799;0.399850079;0.90930772;0.346570171;0.876301087;0
800;0.399850079;0.90930772;0.346570171;0.876301087;0
801;0.399850079;0.90930772;0.197283826;0.818346599;0
802;0.399850079;0.90930772;0.197283826;0.818346599;0
803;0.399850079;0.90930772;0.197283826;0.818346599;0
804;0.399850079;0.90930772;0.197283826;0.818346599;0
805;0.399850079;0.90930772;0.197283826;0.818346599;0
806;0.399850079;0.90930772;0.197283826;0.818346599;0
807;0.399850079;0.90930772;0.197283826;0.818346599;0
808;0.390500609;0.90930772;0.163573832;0.818346599;0
809;0.390500609;0.90930772;0.163573832;0.818346599;0
810;0.399850079;0.911755722;0.20852049;0.837116734;0
811;0.399850079;0.911755722;0.392795187;0.929211125;0
812;0.409199549;0.911755722;0.392795187;0.929211125;0
813;0.409199549;0.911755722;0.392795187;0.929211125;0
814;0.409199549;0.911755722;0.392795187;0.929211125;0
815;0.409199549;0.911755722;0.392795187;0.929211125;0
816;0.399850079;0.90930772;0.346570171;0.876301087;0
817;0.399850079;0.90930772;0.346570171;0.876301087;0
818;0.399850079;0.90930772;0.346570171;0.876301087;0
819;0.399850079;0.90930772;0.346570171;0.876301087;0
820;0.399850079;0.90930772;0.346570171;0.876301087;0
821;0.399850079;0.90930772;0.346570171;0.876301087;0
822;0.399850079;0.90930772;0.346570171;0.876301087;0
823;0.390500609;0.90930772;0.346570171;0.876301087;0
824;0.390500609;0.90930772;0.346570171;0.876301087;0
825;0.390500609;0.90930772;0.346570171;0.876301087;0
826;0.390500609;0.90930772;0.346570171;0.876301087;0
827;0.390500609;0.90930772;0.346570171;0.876301087;0
828;0.390500609;0.90930772;0.163573832;0.818346599;0
829;0.390500609;0.90930772;0.163573832;0.818346599;0
830;0.390500609;0.90930772;0.163573832;0.818346599;0
831;0.390500609;0.90930772;0.163573832;0.818346599;0
832;0.390500609;0.90930772;0.163573832;0.818346599;0
833;0.390500609;0.90930772;0.163573832;0.818346599;0
834;0.390500609;0.90930772;0.163573832;0.818346599;0
835;0.390500609;0.90930772;0.163573832;0.818346599;0
836;0.390500609;0.90930772;0.163573832;0.818346599;0
837;0.390500609;0.90930772;0.163573832;0.818346599;0
838;0.399850079;0.90930772;0.197283826;0.818346599;0
839;0.399850079;0.90930772;0.197283826;0.818346599;0
840;0.399850079;0.90930772;0.197283826;0.818346599;0
841;0.399850079;0.90930772;0.346570171;0.876301087;0
842;0.399850079;0.90930772;0.346570171;0.876301087;0
843;0.399850079;0.90930772;0.346570171;0.876301087;0
844;0.399850079;0.90930772;0.346570171;0.876301087;0
845;0.399850079;0.90930772;0.346570171;0.876301087;0
846;0.399850079;0.90930772;0.346570171;0.876301087;0
847;0.399850079;0.90930772;0.346570171;0.876301087;0
848;0.399850079;0.90930772;0.346570171;0.876301087;0
849;0.399850079;0.90930772;0.346570171;0.876301087;0
850;0.399850079;0.90930772;0.346570171;0.876301087;0
851;0.399850079;0.90930772;0.346570171;0.876301087;0
852;0.399850079;0.90930772;0.346570171;0.876301087;0
853;0.399850079;0.90930772;0.346570171;0.876301087;0
854;0.399850079;0.90930772;0.346570171;0.876301087;0
855;0.399850079;0.90930772;0.346570171;0.876301087;0
856;0.399850079;0.90930772;0.346570171;0.876301087;0
857;0.399850079;0.90930772;0.346570171;0.876301087;0
858;0.399850079;0.90930772;0.346570171;0.876301087;0
859;0.399850079;0.90930772;0.346570171;0.876301087;0
860;0.399850079;0.90930772;0.346570171;0.876301087;0
861;0.399850079;0.90930772;0.346570171;0.876301087;0
862;0.399850079;0.90930772;0.346570171;0.876301087;0
863;0.399850079;0.90930772;0.346570171;0.876301087;0
864;0.39075917;0.90930772;0.337220701;0.876301087;0
865;0.39075917;0.90930772;0.337220701;0.876301087;0
866;0.39075917;0.90930772;0.337220701;0.876301087;0
867;0.399850079;0.90930772;0.346570171;0.876301087;0
868;0.399850079;0.90930772;0.346570171;0.876301087;0
869;0.399850079;0.90930772;0.346570171;0.876301087;0
870;0.408940988;0.910398533;0.374618581;0.883396647;0
871;0.408940988;0.910398533;0.374618581;0.883396647;0
872;0.408940988;0.910398533;0.374618581;0.883396647;0
873;0.408940988;0.910398533;0.374618581;0.883396647;0
874;0.408940988;0.910398533;0.374618581;0.883396647;0
875;0.408940988;0.910398533;0.374618581;0.883396647;0
876;0.408940988;0.910398533;0.374618581;0.883396647;0
877;0.408940988;0.910398533;0.374618581;0.883396647;0
878;0.408940988;0.910398533;0.374618581;0.883396647;0
879;0.408940988;0.910398533;0.374618581;0.883396647;0
880;0.408940988;0.910398533;0.374618581;0.883396647;0
881;0.408940988;0.910398533;0.374618581;0.883396647;0
882;0.408940988;0.910398533;0.374618581;0.883396647;0
883;0.408940988;0.910398533;0.374618581;0.883396647;0
884;0.408940988;0.910398533;0.374618581;0.883396647;0
885;0.408940988;0.910398533;0.374618581;0.883396647;0
886;0.399850079;0.90930772;0.346570171;0.876301087;0
887;0.399850079;0.90930772;0.346570171;0.876301087;0
888;0.399850079;0.90930772;0.346570171;0.876301087;0
889;0.399850079;0.90930772;0.346570171;0.876301087;0
890;0.399850079;0.90930772;0.346570171;0.876301087;0
891;0.399850079;0.90930772;0.346570171;0.876301087;0
892;0.399850079;0.90930772;0.346570171;0.876301087;0
893;0.399850079;0.90930772;0.346570171;0.876301087;0
894;0.399850079;0.90930772;0.346570171;0.876301087;0
895;0.399850079;0.90930772;0.346570171;0.876301087;0
896;0.399850079;0.90930772;0.346570171;0.876301087;0
897;0.399850079;0.90930772;0.346570171;0.876301087;0
898;0.399850079;0.90930772;0.346570171;0.876301087;0
899;0.399850079;0.90930772;0.346570171;0.876301087;0
900;0.399850079;0.90930772;0.346570171;0.876301087;0
901;0.399850079;0.90930772;0.346570171;0.876301087;0
902;0.399850079;0.90930772;0.346570171;0.876301087;0
903;0.399850079;0.90930772;0.346570171;0.876301087;0
904;0.399850079;0.90930772;0.346570171;0.876301087;0
905;0.399850079;0.90930772;0.346570171;0.876301087;0
906;0.399850079;0.90930772;0.346570171;0.876301087;0
907;0.399850079;0.90930772;0.346570171;0.876301087;0
908;0.399850079;0.90930772;0.197283826;0.818346599;0
909;0.399850079;0.90930772;0.197283826;0.818346599;0
910;0.399850079;0.90930772;0.197283826;0.818346599;0
911;0.399850079;0.90930772;0.197283826;0.818346599;0
912;0.399850079;0.90930772;0.197283826;0.818346599;0
913;0.399850079;0.90930772;0.197283826;0.818346599;0
914;0.399850079;0.90930772;0.197283826;0.818346599;0
915;0.399850079;0.90930772;0.197283826;0.818346599;0
916;0.399850079;0.90930772;0.197283826;0.818346599;0
917;0.399850079;0.90930772;0.197283826;0.818346599;0
918;0.381668261;0.895905259;0.197283826;0.818346599;0
919;0.381668261;0.895905259;0.197283826;0.818346599;0
920;0.381668261;0.895905259;0.197283826;0.818346599;0
921;0.381668261;0.895905259;0.197283826;0.818346599;0
922;0.381668261;0.895905259;0.197283826;0.818346599;0
923;0.391017731;0.89835326;0.242230483;0.837116734;0
924;0.391017731;0.89835326;0.242230483;0.837116734;0
925;0.381926822;0.894689473;0.242230483;0.837116734;0

